The Low-Mass Members of the Ursa Major Association

We present a set of 5 over-densities in spatial-kinematic space previously identified by Kounkel & Covey (2019) that may constitute extended tidal tails associated with the nearby, 400-Myr old Ursa Major association. This sample of 1599 stars have a main-sequence turnoff point consistent with the age of Ursa Major, and might contain its missing low-mass members. It includes 4 candidate white dwarfs with properties that seem consistent with a total age of about 400 Myr, but we estimate from older white dwarf interlopers that about 33% of the sample may be contaminated by random field stars.

==> DBF.txt <==
#Common name, Sample, Gaia DR2 ID, X, Y, Z, U, V, W
del UMa,Ursa Major core,1575287046603149056,-8.49,9.24,21.23,15.5,0.8,-11.9
eps UMa A,Ursa Major core,1576683529448755328,-6.50,10.33,22.16,15.0,1.5,-10.8
eps UMa B,Ursa Major core,1576589693004879616,...,...,...,...,...,...
78 UMa A,Ursa Major core,1576850723937017216,-6.29,10.77,22.24,13.1,3.3,-9.1
78 UMa B,Ursa Major core,1576850723935774976,...,...,...,...,...,...
GJ 503.2 A,Ursa Major core,1566224665609504128,-5.65,11.18,21.83,14.0,2.3,-7.5
HD 238087,Ursa Major core,1575920330941197184,-9.67,10.60,22.50,13.1,3.2,-7.7
HD 238224,Ursa Major core,1565976794456209792,-5.24,11.36,20.59,14.9,0.3,-13.3
37 UMa,Ursa Major core,854734436486835840,-14.74,7.75,21.00,13.1,3.0,-6.4
gam UMa,Ursa Major core,792588939772065536,-9.46,7.71,22.37,15.4,3.1,-8.1
zet UMa A,Ursa Major core,1563590579345330944,-4.91,11.51,23.12,14.7,4.6,-5.6
zet UMa B,Ursa Major core,1563590510625852544,-4.61,10.80,21.70,14.5,2.6,-8.8
80 UMa,Ursa Major core,1565090003969283968,-4.63,11.03,22.00,14.1,3.3,-8.8
UPM J1344+5528,Ursa Major core,1562349333797785984,-3.97,12.45,22.68,...,...,...
UCAC4 714-050592,Ursa Major core,1548107600202207488,-8.00,7.94,22.72,...,...,...
bet Aur,Ursa Major stream,196656661174768512,...,...,...,...,...,...
alf CrB,Ursa Major stream,...,...,...,...,...,...,...
del Aqr,Ursa Major stream,2404579569999907200,11.02,12.94,-30.25,13.2,3.5,-13.6
zet Leo,Ursa Major stream,725422076533653504,-36.24,-21.12,59.81,17.5,5.6,-13.5
gam Lep,Ursa Major stream,2964000159820118400,-5.54,-5.90,-3.65,18.0,4.1,-11.6
bet Ser,Ursa Major stream,1195823284390905728,28.10,13.69,34.56,14.3,2.2,-11.7
zet Boo B,Ursa Major stream,...,...,...,...,...,...,...
chi01 Ori,Ursa Major stream,3399063235753901952,-8.73,-1.30,-0.42,15.6,3.0,-7.8
zet Boo A,Ursa Major stream,...,...,...,...,...,...,...
21 LMi,Ursa Major stream,747570290871415680,-15.55,-2.59,21.90,11.8,2.1,-5.4
chi Cet,Ursa Major stream,2461043306017773696,-8.21,2.13,-21.66,18.0,2.1,-7.3
gam Mic,Ursa Major stream,6781898461559620480,50.75,11.10,-44.12,15.9,-1.6,-9.2
zet Crt,Ursa Major stream,3544125550016418048,14.86,-72.82,66.30,16.4,0.9,-8.1
zet TrA,Ursa Major stream,5808612830236138368,8.96,-7.65,-3.06,14.9,3.7,-7.0
16 Lyr,Ursa Major stream,2131342100048643584,8.16,35.79,11.82,13.6,4.5,-7.1
r Tau,Ursa Major stream,...,...,...,...,...,...,...
59 Dra,Ursa Major stream,2292498687560557056,-7.70,23.59,11.73,13.3,4.1,-10.9
f Psc,Ursa Major stream,2562879832464178432,-29.07,28.44,-66.64,17.4,4.9,-7.9
HD 75605,Ursa Major stream,5628746957167192960,-19.92,-76.98,9.84,16.9,-1.2,-8.4
18 Boo,Ursa Major stream,1226844321337777536,11.03,0.53,23.77,11.1,5.5,-5.7
HD 109799,Ursa Major stream,3496266901235127808,13.47,-24.14,19.81,16.1,-0.3,-12.2
pi.01 UMa,Ursa Major stream,1092545710514654464,-10.21,5.77,8.43,10.3,0.5,-10.1
HD 220096,Ursa Major stream,2378896524563606144,30.92,16.55,-96.10,14.9,0.9,-12.6
29 Com,Ursa Major stream,3930809152255895936,13.81,-23.73,118.75,19.2,0.8,-8.1
HD 18778,Ursa Major stream,568421574254377728,-36.26,46.19,21.44,9.9,5.2,-8.3
HD 165185,Ursa Major stream,4038724053986441856,17.01,-1.18,-2.19,14.5,3.8,-9.2
6 Sex,Ursa Major stream,3822906517079376000,-24.87,-46.15,38.64,11.2,1.6,-7.7
HD 171746,Ursa Major stream,...,...,...,...,...,...,...
HD 26932,Ursa Major stream,3192147688709888768,-284.39,-120.61,-250.39,-48.8,-19.9,-39.8
DL Dra,Ursa Major stream,1618540425290743936,-5.41,25.26,32.08,14.4,3.4,-7.7
41 Vir,Ursa Major stream,3927976741583307264,8.88,-12.58,58.62,12.6,2.8,-5.3
EZ Cet,Ursa Major stream,2461045711199481472,-8.33,2.17,-22.03,19.8,4.4,-2.6
HD 71974,Ursa Major stream,...,...,...,...,...,...,...
HD 59747,Ursa Major stream,898639447612575104,-18.90,-0.66,8.32,12.7,2.7,-10.4
MS Cam,Ursa Major stream,476247246758218112,-20.08,14.55,4.97,-1.9,6.4,-6.1
HD 173950,Ursa Major stream,2097340974270989312,...,...,...,...,...,...
HD 71974,Ursa Major stream,...,...,...,...,...,...,...
DS Leo,Ursa Major stream,3988689609004982912,-3.97,-3.18,10.79,12.7,3.5,-9.7
HD 238224,Ursa Major stream,1565976794456209792,-5.24,11.37,20.59,14.9,0.3,-13.3
HD 13959,Ursa Major stream,2520246127362593920,...,...,...,...,...,...
V2369 Oph,Ursa Major stream,4539777137632191744,...,...,...,...,...,...
BD+36 2393,Ursa Major stream,1471777269618346240,0.56,2.41,10.67,14.0,4.5,-17.3
...,Theia 906,1956738244809996544,-8.05,159.83,-34.07,...,...,...
...,Theia 906,1937897838188754560,-45.38,152.83,-42.47,...,...,...
...,Theia 906,1939022531207681920,-50.55,130.93,-36.94,...,...,...
...,Theia 906,1939560849529946880,-59.90,137.21,-36.76,...,...,...
...,Theia 906,1939596686737713280,-53.71,125.36,-33.04,...,...,...
...,Theia 906,1943787750183076992,-60.09,146.16,-30.53,...,...,...
...,Theia 906,1944029741520898304,-72.01,164.08,-34.77,...,...,...
...,Theia 906,1944051392455881728,-59.04,129.36,-27.30,...,...,...
...,Theia 906,2198816242436873216,-44.82,190.26,4.48,...,...,...
...,Theia 906,2209773494275339776,-68.37,132.59,10.71,...,...,...
...,Theia 906,1929292609215884672,-29.68,177.61,-58.10,...,...,...
...,Theia 906,1933555862474229120,-22.44,181.39,-44.37,...,...,...
...,Theia 906,1949066539866587136,10.71,167.11,-42.55,...,...,...
...,Theia 906,1957627470544264448,-14.27,128.04,-30.40,...,...,...
...,Theia 906,390844055460228352,-73.82,125.41,-38.91,...,...,...
...,Theia 906,408943425601633920,-111.59,133.51,-23.29,...,...,...
...,Theia 906,410777720234789376,-98.19,130.55,-23.72,...,...,...
...,Theia 906,412739214624167808,-90.30,114.60,-14.81,...,...,...
...,Theia 906,423662622129154688,-106.07,162.08,-24.03,...,...,...
...,Theia 906,511238787698089600,-101.64,123.69,-2.98,...,...,...
...,Theia 906,532712563321335936,-89.07,128.55,17.10,...,...,...
...,Theia 906,558474597500918656,-102.84,132.24,31.54,...,...,...
...,Theia 906,559056857625816320,-87.69,110.15,31.57,...,...,...
...,Theia 906,458441995983392384,-119.98,119.16,-9.38,...,...,...
...,Theia 906,458906917601497728,-112.56,113.47,-6.63,...,...,...
...,Theia 906,459197424884867328,-107.28,110.42,-4.73,...,...,...
...,Theia 906,506959213566964096,-115.26,126.83,-9.01,...,...,...
...,Theia 906,517813042598446080,-119.99,130.99,23.64,...,...,...
...,Theia 906,520604809994876800,-113.63,134.25,20.60,...,...,...
...,Theia 906,521286747723110912,-87.31,103.53,21.73,...,...,...
...,Theia 906,431654692974450176,-70.89,131.49,3.59,10.1,6.3,-1.4
...,Theia 906,528615542480201728,-63.28,110.28,8.73,...,...,...
...,Theia 906,2006286911694340864,-25.78,113.26,-0.60,...,...,...
...,Theia 906,2007927073802570368,-29.04,108.38,-0.01,13.0,5.5,-9.5
...,Theia 906,2007927142522046720,-28.67,107.01,-0.00,12.3,7.4,-8.3
...,Theia 906,2015350353532248832,-49.18,118.58,4.94,...,...,...
...,Theia 906,2016721277024213888,-56.30,126.54,4.83,...,...,...
...,Theia 906,2017305598743130496,-69.70,134.61,7.73,...,...,...
...,Theia 906,2198423025284856960,-26.77,123.37,1.33,14.5,4.6,-6.3
...,Theia 906,2196408380679360128,-22.56,119.78,23.42,21.7,-39.0,-15.7
...,Theia 906,2198612042513807872,-24.01,110.61,1.35,...,...,...
...,Theia 906,2200666857940509824,-33.83,114.91,2.94,...,...,...
...,Theia 906,2201322750988018176,-39.23,134.61,5.55,...,...,...
...,Theia 906,2201917896012419456,-34.75,107.48,5.75,...,...,...
...,Theia 906,2204840054327362944,-43.35,155.24,12.46,15.1,-2.5,-10.8
...,Theia 906,2206067654752860160,-36.40,124.79,14.10,...,...,...
...,Theia 906,2207449951325531136,-41.16,105.68,4.83,25.2,-28.7,-5.1
...,Theia 906,2208784376188154752,-41.98,103.81,8.59,7.7,7.4,-5.6
...,Theia 906,2208926561086491648,-50.68,118.00,10.60,...,...,...
...,Theia 906,2210432548417434880,-56.39,128.05,11.62,...,...,...
...,Theia 906,2210500099662810368,-44.08,100.73,9.87,...,...,...
...,Theia 906,2210591290406523392,-56.73,122.17,12.53,...,...,...
...,Theia 906,2210632384654077056,-64.77,134.35,14.76,11.3,-10.7,-8.5
...,Theia 906,2210883588702482560,-56.27,106.76,11.49,...,...,...
...,Theia 906,2215926842384683264,-27.35,124.32,14.55,...,...,...
...,Theia 906,1957170524676564864,-7.58,144.86,-34.99,3.7,-2.1,-5.4
...,Theia 906,2218246399598167168,-40.29,134.38,18.17,16.8,-4.8,-11.3
...,Theia 906,2218603843956303104,-43.59,139.62,18.57,...,...,...
...,Theia 906,2218667168954024576,-36.21,113.08,15.54,...,...,...
...,Theia 906,2218667168954025600,-36.31,113.37,15.57,...,...,...
...,Theia 906,2221048367541212416,-36.55,128.71,24.53,...,...,...
...,Theia 906,2222628984225501696,-44.25,151.87,30.33,8.9,-0.5,-13.1
...,Theia 906,2222690075841161472,-34.80,113.88,22.01,...,...,...
...,Theia 906,2223092256578733440,-35.60,108.79,20.73,...,...,...
...,Theia 906,458611419546401024,-82.97,86.68,-8.10,21.8,-2.7,-4.6
...,Theia 906,458790335010018176,-90.23,93.77,-5.67,...,...,...
...,Theia 906,507473102113688832,-77.58,81.43,-0.69,...,...,...
...,Theia 906,507511237119171456,-89.40,96.02,-2.80,...,...,...
...,Theia 906,507929983553548288,-84.46,94.79,-3.69,...,...,...
...,Theia 906,510941820780081920,-66.71,89.76,-0.96,...,...,...
...,Theia 906,511747109967491712,-74.45,89.48,0.70,...,...,...
...,Theia 906,511758586121482496,-92.44,109.41,1.26,...,...,...
...,Theia 906,514506334399030528,-98.73,105.21,8.72,...,...,...
...,Theia 906,520282687449784320,-86.74,100.52,13.80,7.2,7.2,-3.5
...,Theia 906,523403445050249728,-74.14,105.83,1.69,...,...,...
...,Theia 906,527787782024047232,-73.04,123.36,8.16,...,...,...
...,Theia 906,527854027599100288,-57.95,99.46,7.24,...,...,...
...,Theia 906,535107368368946304,-77.07,113.86,22.20,...,...,...
...,Theia 906,2199813121524099456,-30.00,132.82,6.81,...,...,...
...,Theia 906,2204359769602699264,-38.17,157.51,18.32,...,...,...
...,Theia 906,511158974328561664,-90.30,108.25,-4.00,9.3,5.4,-4.6
...,Theia 906,523648666205665664,-75.69,117.79,0.38,...,...,...
...,Theia 906,532501972488577024,-70.26,98.26,15.93,...,...,...
...,Theia 906,458647501578939520,-75.82,79.33,-6.57,...,...,...
...,Theia 906,2002883613962419072,-29.31,96.03,-7.46,...,...,...
...,Theia 906,2003932135742408192,-29.33,101.88,-4.80,...,...,...
...,Theia 906,2004034355964084352,-33.92,112.93,-5.30,12.3,-20.7,-10.6
...,Theia 906,2005029860668942208,-25.35,123.68,-4.59,...,...,...
...,Theia 906,2005041680418791936,-26.85,131.32,-4.36,...,...,...
...,Theia 906,2012204685123911040,-53.67,122.13,-2.71,...,...,...
...,Theia 906,2012638481127013760,-50.93,111.15,-1.35,...,...,...
...,Theia 906,1935305189770421120,-28.35,111.85,-27.85,...,...,...
...,Theia 906,1936867870671151488,-23.30,85.26,-26.09,...,...,...
...,Theia 906,1937864852840162688,-29.20,95.89,-26.95,...,...,...
...,Theia 906,1938031841168196096,-31.14,115.18,-31.04,...,...,...
...,Theia 906,1938403269940459008,-28.26,83.85,-22.58,...,...,...
...,Theia 906,1939007760818865024,-36.53,92.96,-26.09,...,...,...
...,Theia 906,1940226844334205312,-36.65,101.06,-25.35,...,...,...
...,Theia 906,1943409037144600704,-31.59,83.90,-19.23,...,...,...
...,Theia 906,1943941956687875968,-37.08,89.24,-19.25,...,...,...
...,Theia 906,1944646640563715840,-38.70,97.63,-18.86,...,...,...
...,Theia 906,1944906915581610368,-40.32,97.43,-17.63,...,...,...
...,Theia 906,1945332564020108800,-47.61,108.91,-18.64,...,...,...
...,Theia 906,1983837048905074304,-17.95,91.02,-20.56,...,...,...
...,Theia 906,1983837117624550784,-18.08,91.71,-20.71,...,...,...
...,Theia 906,1990855815743094528,-27.97,87.44,-16.31,...,...,...
...,Theia 906,418334388779438464,-43.56,70.13,-11.07,...,...,...
...,Theia 906,423670421789732096,-64.70,98.63,-14.45,3.9,8.1,-12.0
...,Theia 906,2013603508734763520,-38.25,109.92,-0.85,...,...,...
...,Theia 906,2014850629795178752,-40.96,104.14,1.36,...,...,...
...,Theia 906,2015028475800458112,-46.83,117.61,2.62,...,...,...
...,Theia 906,2015570431958328320,-52.41,113.54,1.01,...,...,...
...,Theia 906,2015582316127471616,-39.01,87.72,0.58,-6.1,11.3,-7.6
...,Theia 906,2015644713409070592,-52.00,124.37,0.48,1.4,5.5,-10.0
...,Theia 906,2015761128508403456,-53.19,122.41,2.08,9.5,-21.0,-8.6
...,Theia 906,2016573186561767168,-53.66,124.63,3.60,...,...,...
...,Theia 906,2016724919162795776,-55.47,122.46,4.60,...,...,...
...,Theia 906,2017174138385164544,-53.52,110.57,5.44,-4.7,16.4,-12.7
...,Theia 906,2173948171328834688,-20.49,133.88,1.32,14.7,5.8,-7.3
...,Theia 906,2178092063163959552,-15.88,101.12,4.79,...,...,...
...,Theia 906,2179074408077159808,-13.72,92.79,8.31,...,...,...
...,Theia 906,2191667801947464704,-19.16,114.05,13.80,...,...,...
...,Theia 906,2192291568632148480,-15.19,100.75,14.44,...,...,...
...,Theia 906,2197235385224747392,-22.29,116.25,24.24,24.7,-46.9,-17.0
...,Theia 906,2198072044866250368,-22.65,124.57,1.52,...,...,...
...,Theia 906,2198211442324826368,-17.02,85.50,1.32,...,...,...
...,Theia 906,2198324417142945536,-25.13,120.69,-0.14,27.8,-60.2,-4.4
...,Theia 906,2198347506887525504,-20.68,96.79,0.23,...,...,...
...,Theia 906,2199402282133538944,-25.34,123.02,6.12,...,...,...
...,Theia 906,2200010999257692800,-22.70,91.02,0.43,12.2,-27.5,-8.3
...,Theia 906,2200048898049946880,-24.42,94.52,0.78,...,...,...
...,Theia 906,2200748805917144576,-39.44,123.17,2.44,17.0,-9.7,-8.0
...,Theia 906,2201310209682998016,-25.41,89.55,4.04,...,...,...
...,Theia 906,2201801206040534272,-29.22,95.70,5.24,...,...,...
...,Theia 906,2203033758574667008,-31.02,120.02,8.16,...,...,...
...,Theia 906,2203627774038056448,-27.24,125.29,12.09,...,...,...
...,Theia 906,2204462062843921024,-27.34,107.91,12.45,...,...,...
...,Theia 906,2204580741382118144,-28.68,103.09,7.29,17.9,-25.7,-11.4
...,Theia 906,2205432725446946688,-28.69,94.17,8.91,...,...,...
...,Theia 906,2205797316633570048,-30.94,107.69,10.73,...,...,...
...,Theia 906,2206277493974609536,-37.59,121.73,13.33,...,...,...
...,Theia 906,2208013588476956544,-33.36,94.83,6.01,7.0,9.9,-4.6
...,Theia 906,2209208169201972608,-57.95,122.85,7.72,...,...,...
...,Theia 906,2209927494622501632,-61.60,123.51,11.07,...,...,...
...,Theia 906,2210823218641756160,-47.08,93.82,9.94,...,...,...
...,Theia 906,2210934200597357440,-55.97,109.30,12.25,...,...,...
...,Theia 906,2211942929497178112,-39.73,98.29,10.09,...,...,...
...,Theia 906,2212346351483555584,-41.08,98.58,12.24,...,...,...
...,Theia 906,2212960806684438016,-51.71,131.39,15.76,14.5,-17.4,-5.9
...,Theia 906,2214208477504642944,-57.53,113.27,15.55,...,...,...
...,Theia 906,2214757305606220032,-47.27,103.02,14.98,...,...,...
...,Theia 906,2217698877168313088,-30.64,115.61,18.85,...,...,...
...,Theia 906,2217790377150649600,-24.64,95.79,15.96,...,...,...
...,Theia 906,2217994508356568832,-30.49,111.16,19.67,...,...,...
...,Theia 906,2217994508356569088,-29.75,108.46,19.19,...,...,...
...,Theia 906,2218250488406558336,-35.59,118.67,16.23,...,...,...
...,Theia 906,2218255985964629632,-36.85,125.83,17.39,22.1,-27.6,-14.1
...,Theia 906,2218313985204888704,-37.65,134.64,18.63,...,...,...
...,Theia 906,2219280559004285696,-38.20,129.92,22.00,...,...,...
...,Theia 906,2219304267223047680,-32.51,107.31,17.15,15.3,6.7,-10.2
...,Theia 906,2220888113721649536,-29.76,113.73,20.94,...,...,...
...,Theia 906,2221269025780356096,-35.26,129.35,25.62,15.0,6.2,-10.9
...,Theia 906,2225869554231701632,-45.07,102.34,18.42,...,...,...
...,Theia 906,2009807960238991616,-28.83,90.96,-4.89,...,...,...
...,Theia 906,2012923873114990208,-55.47,118.91,0.60,...,...,...
...,Theia 906,2015529646948015232,-41.61,93.46,0.26,...,...,...
...,Theia 906,2016219521773029888,-46.93,98.96,2.35,...,...,...
...,Theia 906,2203326129897213056,-33.75,135.77,11.30,...,...,...
...,Theia 906,2204935020341978496,-31.85,112.29,9.07,...,...,...
...,Theia 906,2207391127453915264,-35.07,88.02,3.65,...,...,...
...,Theia 906,2209523114861216768,-46.29,100.34,8.00,...,...,...
...,Theia 906,2218329167908131328,-33.95,121.79,17.43,...,...,...
...,Theia 906,2220076193100174464,-35.27,106.59,19.67,...,...,...
...,Theia 906,2220076193104908928,-34.85,105.31,19.43,...,...,...
...,Theia 906,2179045752054818816,-18.00,127.55,11.59,...,...,...
...,Theia 906,2179054067111716992,-14.28,98.48,8.99,...,...,...
...,Theia 906,2007721048508497408,-24.50,89.64,-0.68,...,...,...
...,Theia 906,2008307023786109440,-24.57,77.40,0.09,8.7,10.8,-7.4
...,Theia 906,2191479510576998656,-14.96,95.73,12.08,...,...,...
...,Theia 906,2192398113880611200,-14.50,88.97,13.53,...,...,...
...,Theia 906,1982052850772320896,-25.96,164.51,-36.48,...,...,...
...,Theia 906,2200688332777752960,-27.69,89.85,2.08,...,...,...
...,Theia 906,2203199720419985408,-25.10,110.02,9.30,...,...,...
...,Theia 906,2203834035546284160,-19.52,91.30,9.59,10.2,10.5,-12.3
...,Theia 906,2206068002651960192,-24.75,84.96,9.61,...,...,...
...,Theia 906,2211031026340045824,-42.51,84.45,9.50,...,...,...
...,Theia 906,2213850964426497920,-40.05,87.04,11.01,...,...,...
...,Theia 906,2221015210393385600,-22.06,80.32,14.74,...,...,...
...,Theia 906,523206357591833216,-60.61,85.57,1.28,...,...,...
...,Theia 906,523410420077001600,-57.27,82.28,1.55,...,...,...
...,Theia 906,523410420077003264,-57.93,83.21,1.56,15.0,-16.6,-7.7
...,Theia 906,524226257708983552,-57.73,87.74,3.07,...,...,...
...,Theia 906,525758427156055680,-47.55,68.21,6.76,...,...,...
...,Theia 906,526622540219036416,-48.00,71.06,8.01,-0.6,11.2,-8.0
...,Theia 906,529976153760991872,-53.99,86.05,11.97,...,...,...
...,Theia 906,530898231699186048,-51.96,87.60,12.73,8.6,8.6,-3.4
...,Theia 906,2200963481262540672,-26.00,85.37,3.20,...,...,...
...,Theia 906,2202137008065648512,-27.46,83.72,5.41,...,...,...
...,Theia 906,2218386617397443200,-27.31,96.08,14.06,...,...,...
...,Theia 906,523916092349977600,-60.23,96.75,1.23,...,...,...
...,Theia 906,524424852697042944,-53.99,83.27,3.18,...,...,...
...,Theia 906,527868252530685568,-47.21,81.42,6.47,...,...,...
...,Theia 906,2178599247260978688,-15.52,86.83,6.57,...,...,...
...,Theia 906,2179551424326804608,-14.82,92.15,9.51,...,...,...
...,Theia 906,2191896259846245760,-16.62,93.31,11.72,6.6,7.7,-6.5
...,Theia 906,2198553562237914240,-22.13,96.04,1.30,19.8,-17.7,-14.4
...,Theia 906,2206658509113719296,-26.56,77.99,9.38,...,...,...
...,Theia 906,2212673490552342528,-33.31,84.56,11.10,...,...,...
...,Theia 906,2217100811561409792,-17.91,76.24,11.55,...,...,...
...,Theia 906,2196242113908902912,-15.55,77.96,13.96,...,...,...
...,Theia 906,2205279584096889984,-30.23,88.83,7.25,...,...,...
...,Theia 906,431486849955836160,-39.57,72.59,1.80,...,...,...
...,Theia 906,528698727406614272,-45.30,80.69,7.27,...,...,...
...,Theia 906,2016896958377886336,-40.19,92.22,4.45,4.4,-2.7,-7.4
...,Theia 906,2209613343534667392,-40.80,83.67,6.01,4.1,-22.6,-7.2
...,Theia 906,2211006734004520704,-40.63,82.91,9.17,4.8,-5.5,-10.8
...,Theia 906,2282006013737878400,-45.52,85.69,28.20,...,...,...
...,Theia 906,427754832607552768,-50.83,80.51,-0.45,...,...,...
...,Theia 906,519396893398883328,-66.36,87.64,7.17,...,...,...
...,Theia 906,519962420330807296,-53.60,70.08,8.28,...,...,...
...,Theia 906,524067343919352960,-44.95,72.15,2.26,10.9,-19.7,-10.8
...,Theia 906,526430915958432256,-52.85,78.12,6.75,...,...,...
...,Theia 906,526781076051172608,-52.38,78.47,8.52,...,...,...
...,Theia 906,526781179130386816,-52.97,79.33,8.62,49.7,-74.2,-28.8
...,Theia 906,526976789122266752,-44.03,71.83,1.99,...,...,...
...,Theia 906,527054167254032384,-41.47,68.97,2.66,...,...,...
...,Theia 906,527390549084412288,-36.97,61.61,3.67,...,...,...
...,Theia 906,527390549088293760,-36.56,60.93,3.63,...,...,...
...,Theia 906,530881326707648512,-42.99,73.48,10.46,...,...,...
...,Theia 906,531826043416939392,-59.09,83.37,9.99,12.7,-22.1,-16.2
...,Theia 906,532707443724567040,-54.06,77.32,10.50,7.5,-4.4,-12.3
...,Theia 906,532772692867181440,-55.00,80.02,11.18,...,...,...
...,Theia 906,535683959137312000,-40.61,58.16,13.65,...,...,...
...,Theia 906,539140617535355648,-52.30,82.09,22.07,...,...,...
...,Theia 906,563311284727700480,-40.73,63.15,18.50,-4.7,10.1,-1.2
...,Theia 906,523802945735351680,-53.84,82.15,1.50,...,...,...
...,Theia 906,531587007015735424,-51.37,69.04,7.53,...,...,...
...,Theia 906,539811079110868736,-49.11,84.32,23.31,8.0,4.8,-0.4
...,Theia 906,458381660284270464,-75.45,76.53,-6.61,...,...,...
...,Theia 906,459306757571754880,-66.25,67.71,-2.08,30.2,-10.9,-4.2
...,Theia 906,464290848082589952,-96.99,93.36,-1.42,...,...,...
...,Theia 906,467933250927811072,-73.23,70.05,9.26,6.7,4.0,-9.2
...,Theia 906,512217907105063040,-79.57,98.70,4.02,...,...,...
...,Theia 906,512221373139291008,-80.25,99.58,4.16,...,...,...
...,Theia 906,518046796201598848,-82.38,98.54,6.04,...,...,...
...,Theia 906,523407052822640640,-76.75,109.89,2.10,...,...,...
...,Theia 906,524413861877704064,-69.20,108.47,4.13,2.2,4.3,-6.8
...,Theia 906,524413861877705728,-67.64,106.01,4.03,...,...,...
...,Theia 906,525781482540701824,-65.35,93.56,9.60,...,...,...
...,Theia 906,526394563354643712,-69.80,101.43,8.76,...,...,...
...,Theia 906,526711257062447488,-68.17,104.90,10.43,...,...,...
...,Theia 906,526760941243735040,-68.07,104.50,11.98,...,...,...
...,Theia 906,527059939690018304,-54.70,91.27,3.77,...,...,...
...,Theia 906,527743561040854144,-67.54,109.42,9.14,...,...,...
...,Theia 906,529670901845892352,-70.47,117.99,13.79,...,...,...
...,Theia 906,530045869669726464,-57.79,94.88,12.46,...,...,...
...,Theia 906,526411326607653120,-68.75,100.66,8.98,...,...,...
...,Theia 906,534192776554453888,-58.81,81.61,15.90,...,...,...
...,Theia 906,464567066022157824,-77.59,71.69,1.18,...,...,...
...,Theia 906,462302621823054592,-83.64,67.21,5.40,...,...,...
...,Theia 906,401337863152727168,-72.12,102.45,-34.42,15.2,-6.5,-1.6
...,Theia 906,402203144444603264,-78.20,113.44,-35.29,...,...,...
...,Theia 906,402625837946651264,-70.67,101.71,-29.96,...,...,...
...,Theia 906,404095472676763264,-73.74,97.98,-23.46,17.8,-9.0,-6.6
...,Theia 906,404302318301351168,-78.60,113.74,-29.55,...,...,...
...,Theia 906,415222324192239744,-70.28,110.55,-27.03,...,...,...
...,Theia 906,417370735553517184,-69.42,105.11,-18.93,...,...,...
...,Theia 906,403106015290276864,-88.66,117.51,-36.30,...,...,...
...,Theia 906,404690205385647744,-77.90,113.87,-25.54,...,...,...
...,Theia 906,380502323964518528,-49.92,99.47,-44.00,22.7,-6.8,-0.1
...,Theia 906,385747681624665216,-54.23,107.28,-38.72,...,...,...
...,Theia 906,386178720244709760,-59.32,120.91,-38.58,30.5,-24.8,0.4
...,Theia 906,386270602482387456,-50.46,109.69,-38.96,...,...,...
...,Theia 906,386736314375616000,-46.05,104.12,-32.01,16.8,1.5,-8.5
...,Theia 906,387283080892597888,-54.70,120.94,-33.87,...,...,...
...,Theia 906,388840332956173184,-51.37,95.97,-34.07,...,...,...
...,Theia 906,389282710290059008,-64.31,115.38,-39.78,...,...,...
...,Theia 906,389283195622043008,-64.41,115.84,-39.92,12.2,-5.7,-4.2
...,Theia 906,389283229981781504,-65.69,118.14,-40.71,...,...,...
...,Theia 906,389531101136913280,-50.20,91.56,-28.24,28.9,-35.4,9.8
...,Theia 906,390906761982443008,-58.22,101.13,-30.60,...,...,...
...,Theia 906,392317705979880064,-59.11,117.76,-35.46,32.9,-31.1,0.3
...,Theia 906,392317744637040512,-58.66,116.85,-35.17,...,...,...
...,Theia 906,392342926028339456,-38.18,76.28,-22.73,...,...,...
...,Theia 906,392352757210551040,-50.46,100.21,-29.44,...,...,...
...,Theia 906,392699275173302656,-52.34,102.12,-29.63,...,...,...
...,Theia 906,393174435991064704,-44.18,93.30,-25.84,...,...,...
...,Theia 906,390906757683748096,-58.22,101.12,-30.60,...,...,...
...,Theia 906,430121870681359232,-72.00,120.99,-4.59,...,...,...
...,Theia 906,427355263212401024,-62.75,98.31,-3.79,44.6,-52.2,-1.3
...,Theia 906,426486305430154752,-53.62,79.03,-3.91,17.7,-1.8,-10.4
...,Theia 906,425376588956590592,-47.85,78.59,-5.93,...,...,...
...,Theia 906,425194340605040640,-58.58,91.73,-8.20,...,...,...
...,Theia 906,411423820758164352,-47.00,66.27,-10.89,41.8,-46.2,-1.0
...,Theia 906,430215024238708608,-37.76,64.01,-1.51,...,...,...
...,Theia 906,425447541817713792,-41.71,69.56,-4.64,9.7,5.9,-9.9
...,Theia 906,424024327097128704,-40.85,60.62,-7.26,...,...,...
...,Theia 906,423896062192229632,-40.42,62.84,-7.39,...,...,...
...,Theia 906,418621773630642176,-54.96,92.24,-12.59,13.8,5.0,-7.6
...,Theia 906,412644862774437504,-54.44,67.54,-9.67,1.1,8.1,-6.9
...,Theia 906,412326829042792192,-53.98,68.40,-9.98,...,...,...
...,Theia 906,410981125589017088,-47.09,65.22,-13.44,34.5,-41.9,3.7
...,Theia 906,1986285042827467520,-11.99,72.60,-12.62,6.2,2.3,-6.6
...,Theia 906,1982009901098573184,-13.18,92.17,-20.67,...,...,...
...,Theia 906,1957543671435863424,-9.40,91.68,-22.26,...,...,...
...,Theia 906,1937050149083210880,-19.67,67.64,-19.92,...,...,...
...,Theia 906,1937005378344301312,-22.33,76.01,-22.92,...,...,...
...,Theia 906,1931221500505385216,-12.54,66.92,-19.91,...,...,...
...,Theia 906,1929623635232510208,-12.56,77.34,-23.49,8.9,-15.1,-8.5
...,Theia 906,421982327841838208,-37.46,67.16,-6.96,...,...,...
...,Theia 906,395729838461523200,-36.74,76.96,-14.74,...,...,...
...,Theia 906,386279123697476352,-34.50,75.81,-26.79,...,...,...
...,Theia 906,1929623635232509696,-11.87,73.07,-22.19,...,...,...
...,Theia 906,1908189789919989760,-8.16,94.49,-28.63,...,...,...
...,Theia 906,1937274037138189312,-35.47,108.47,-32.61,...,...,...
...,Theia 906,1925985072082342912,-44.27,108.97,-35.79,...,...,...
...,Theia 906,1923730527785101440,-34.29,110.61,-39.65,...,...,...
...,Theia 906,1923310342542448128,-26.71,90.05,-33.32,...,...,...
...,Theia 906,1922006115595092224,-30.32,88.59,-33.84,...,...,...
...,Theia 906,393891729898685440,-43.68,93.78,-22.46,...,...,...
...,Theia 906,425783099021210496,-57.05,81.78,-6.56,16.6,2.4,-11.8
...,Theia 906,425194409324517120,-59.20,92.73,-8.28,14.0,1.5,-7.7
...,Theia 906,1900258325354902016,5.99,141.00,-43.91,...,...,...
...,Theia 906,382169046153774720,-64.94,121.86,-49.75,...,...,...
...,Theia 906,505116779976934912,-110.79,117.45,-12.46,...,...,...
...,Theia 906,528153335280142848,-66.47,118.28,7.51,...,...,...
...,Theia 906,382382385768279424,-59.84,109.29,-43.89,...,...,...
...,Theia 906,385193837001185152,-65.83,131.82,-51.35,...,...,...
...,Theia 906,386376911513379584,-61.09,128.50,-43.91,2.7,1.9,-8.5
...,Theia 906,388481101890667136,-69.04,120.55,-46.90,...,...,...
...,Theia 906,388667125514395264,-66.39,118.79,-43.50,...,...,...
...,Theia 906,388692929677834496,-67.28,118.52,-42.74,-0.5,7.9,-14.0
...,Theia 906,388718626464636928,-61.27,111.74,-42.32,2.4,6.3,-12.4
...,Theia 906,389444445877006976,-85.32,154.64,-49.58,...,...,...
...,Theia 906,391964114210121984,-59.88,112.79,-37.88,23.1,-19.4,0.3
...,Theia 906,392193637261669248,-68.98,139.76,-43.78,...,...,...
...,Theia 906,392274206550967168,-85.75,167.83,-51.64,-0.5,11.6,-11.1
...,Theia 906,392348153005408384,-59.92,119.74,-35.35,...,...,...
...,Theia 906,393584759990451840,-80.53,166.50,-43.97,...,...,...
...,Theia 906,393891729898684928,-48.31,103.71,-24.83,...,...,...
...,Theia 906,394284766642273408,-62.21,116.91,-30.35,...,...,...
...,Theia 906,395708982099547776,-62.28,133.59,-25.82,7.7,0.6,-8.5
...,Theia 906,418955372327092224,-61.71,113.12,-23.13,...,...,...
...,Theia 906,419801687046999808,-80.55,151.63,-23.19,...,...,...
...,Theia 906,419802065004120320,-80.47,151.48,-23.15,...,...,...
...,Theia 906,429138086956185088,-72.01,132.91,-6.11,...,...,...
...,Theia 906,430399364233385472,-66.13,116.28,-2.47,12.7,2.6,-5.6
...,Theia 906,431455238995397376,-69.54,128.52,2.49,...,...,...
...,Theia 906,431930605970226688,-79.24,140.26,5.09,7.5,6.6,-2.0
...,Theia 906,528546513765797504,-69.81,129.63,11.85,...,...,...
...,Theia 906,1909452269787898624,-14.79,130.41,-33.53,3.2,9.0,-10.4
...,Theia 906,1922019206655597184,-43.71,124.19,-47.71,...,...,...
...,Theia 906,1922093419393964160,-48.41,131.53,-49.94,...,...,...
...,Theia 906,1922185954465101440,-56.06,149.35,-54.77,9.0,0.8,-12.0
...,Theia 906,1922188153488416256,-62.47,165.04,-60.38,...,...,...
...,Theia 906,1927042772205593600,-72.24,174.46,-53.15,...,...,...
...,Theia 906,1927318474742715520,-54.44,132.66,-38.37,...,...,...
...,Theia 906,1928500930780884480,-26.22,155.23,-52.95,...,...,...
...,Theia 906,1930175864946729088,-32.63,169.14,-54.62,...,...,...
...,Theia 906,1930579523153161216,-32.49,132.50,-42.40,11.6,-10.9,-5.8
...,Theia 906,1931445663438752384,-34.93,163.62,-45.89,...,...,...
...,Theia 906,1931552590944027648,-28.35,127.75,-38.10,...,...,...
...,Theia 906,2232580045493215872,-36.21,63.99,17.96,...,...,...
...,Theia 906,1932646055258214784,-25.44,157.97,-46.77,...,...,...
...,Theia 906,1932680277557236352,-24.16,157.97,-46.07,13.1,-28.1,2.4
...,Theia 906,1932904303051741440,-23.87,152.97,-42.65,...,...,...
...,Theia 906,1934614627748903936,-27.18,137.00,-36.70,...,...,...
...,Theia 906,1940800274010721408,-51.77,123.50,-28.74,...,...,...
...,Theia 906,1982173900129543680,-26.28,160.55,-37.12,15.0,-17.7,-2.6
...,Theia 906,2007818737548134912,-32.51,127.11,-0.43,...,...,...
...,Theia 906,2007994796848457472,-34.77,129.69,0.77,7.9,3.2,-4.0
...,Theia 906,2014117702217715072,-59.19,150.86,0.39,19.1,-30.7,-15.1
...,Theia 906,2015531949050461696,-59.81,133.27,0.52,...,...,...
...,Theia 906,2016964475259586688,-62.07,133.97,6.39,...,...,...
...,Theia 906,2198856683849833216,-33.77,136.80,3.36,...,...,...
...,Theia 906,2199608371840860032,-30.72,131.07,4.53,...,...,...
...,Theia 906,2199633213932559232,-36.50,145.37,4.74,...,...,...
...,Theia 906,2200170119203627264,-32.49,120.19,1.53,9.1,10.8,-6.3
...,Theia 906,2200346315942456320,-30.76,116.95,2.99,...,...,...
...,Theia 906,2206873429278279936,-59.92,172.27,5.64,...,...,...
...,Theia 906,2209444774657602176,-63.45,139.58,9.84,...,...,...
...,Theia 906,2210367745949623680,-66.09,142.41,13.42,...,...,...
...,Theia 906,2213700022095843712,-66.52,140.22,16.44,...,...,...
...,Theia 906,2226022936102574464,-56.86,150.52,27.12,...,...,...
...,Theia 906,359839167585783168,-107.50,111.88,-24.50,...,...,...
...,Theia 906,375730443499291904,-93.07,142.18,-59.33,...,...,...
...,Theia 906,387742126997049728,-59.92,100.48,-40.52,...,...,...
...,Theia 906,388078508835723776,-67.18,107.79,-40.43,21.6,-17.6,-2.1
...,Theia 906,390603296772994048,-80.56,130.80,-37.99,18.6,-9.3,-4.1
...,Theia 906,390725342564326528,-62.95,106.86,-34.76,7.0,9.8,-10.6
...,Theia 906,408272139394148352,-108.44,120.79,-22.05,...,...,...
...,Theia 906,408521075698647040,-125.51,144.53,-25.02,...,...,...
...,Theia 906,410862726228611456,-110.72,144.83,-23.85,...,...,...
...,Theia 906,411101796988268544,-87.88,120.42,-23.21,...,...,...
...,Theia 906,411283907902728960,-102.56,145.65,-26.60,23.3,-18.4,-3.1
...,Theia 906,411948871922982528,-114.23,159.93,-22.79,...,...,...
...,Theia 906,412922317666369408,-101.13,127.62,-12.43,5.4,6.0,-3.2
...,Theia 906,412960456973777024,-96.82,124.20,-14.86,1.1,5.8,-12.0
...,Theia 906,412970283866564992,-96.95,123.72,-14.14,...,...,...
...,Theia 906,413281823615740672,-87.61,120.24,-16.30,...,...,...
...,Theia 906,413706269462621312,-94.64,133.56,-13.39,...,...,...
...,Theia 906,413768391868814336,-102.33,135.65,-15.40,...,...,...
...,Theia 906,453623867305062912,-99.24,83.59,-9.19,26.6,-10.6,-7.2
...,Theia 906,455952186260172032,-97.31,96.29,-12.95,-1.9,10.2,-9.6
...,Theia 906,456461466299902080,-111.24,115.69,-17.20,3.8,0.4,-9.0
...,Theia 906,456764897151867264,-93.31,94.56,-12.55,25.0,-18.4,-6.7
...,Theia 906,456771184983847040,-103.84,105.39,-13.32,...,...,...
...,Theia 906,457288127246326912,-128.54,120.49,-13.74,...,...,...
...,Theia 906,457861075883641216,-128.41,117.88,-7.48,13.9,-2.0,-9.6
...,Theia 906,458038165977418368,-108.26,105.07,-8.18,...,...,...
...,Theia 906,458051291397387904,-111.42,108.52,-8.19,...,...,...
...,Theia 906,458228102310848768,-137.88,133.54,-6.10,...,...,...
...,Theia 906,458262466350006144,-129.30,129.27,-14.48,...,...,...
...,Theia 906,458366026603675136,-92.09,93.38,-8.99,...,...,...
...,Theia 906,458511643174812672,-90.78,91.84,-6.66,...,...,...
...,Theia 906,458723466655090560,-110.90,113.64,-7.46,25.2,-9.1,-13.1
...,Theia 906,459659224068616192,-127.07,105.97,-9.15,14.5,0.7,-8.6
...,Theia 906,492481982618626816,-129.75,124.59,24.95,...,...,...
...,Theia 906,494431073136872704,-122.79,113.21,32.80,...,...,...
...,Theia 906,504853068984083584,-105.05,117.16,-14.86,...,...,...
...,Theia 906,505362177230236928,-117.60,130.85,-12.39,...,...,...
...,Theia 906,506282605899772416,-114.66,129.86,-8.58,...,...,...
...,Theia 906,506968701154756736,-95.16,104.98,-6.98,...,...,...
...,Theia 906,507120193240918272,-115.85,125.59,-5.41,...,...,...
...,Theia 906,507321781826642432,-88.44,94.71,-2.93,...,...,...
...,Theia 906,507666513078599424,-98.77,106.40,-1.08,...,...,...
...,Theia 906,508160503042266624,-96.78,115.21,-4.03,...,...,...
...,Theia 906,509418619224920832,-116.48,150.76,-9.68,...,...,...
...,Theia 906,509821620290036480,-88.19,112.39,-5.91,...,...,...
...,Theia 906,510314549399341824,-104.24,141.48,-9.07,...,...,...
...,Theia 906,510376809245844096,-74.55,101.75,-4.86,...,...,...
...,Theia 906,510755178682930432,-101.37,131.91,-3.07,...,...,...
...,Theia 906,510827574653084672,-83.21,109.94,-1.45,...,...,...
...,Theia 906,511285830485508224,-92.93,114.01,-1.60,...,...,...
...,Theia 906,511739963142253568,-93.83,112.13,0.46,16.2,-4.5,-2.8
...,Theia 906,512297209381679232,-77.56,99.27,-0.18,...,...,...
...,Theia 906,513228427010435712,-90.69,121.42,6.62,...,...,...
...,Theia 906,515413672009841664,-108.18,122.48,9.30,...,...,...
...,Theia 906,515620689432698368,-96.05,109.53,10.98,...,...,...
...,Theia 906,516198036118198144,-113.06,119.33,15.27,...,...,...
...,Theia 906,517105717323659264,-101.23,111.93,13.15,...,...,...
...,Theia 906,517639152260906496,-105.96,116.61,17.50,...,...,...
...,Theia 906,517912346538481792,-101.22,112.80,21.99,17.7,-9.0,-12.1
...,Theia 906,520447304956833920,-120.70,142.74,17.78,...,...,...
...,Theia 906,521074056646921600,-95.43,111.82,20.57,...,...,...
...,Theia 906,521581103306679168,-94.21,119.71,17.85,56.6,-55.2,-18.6
...,Theia 906,521691264925210240,-93.23,119.48,20.00,...,...,...
...,Theia 906,523034868137895552,-81.10,113.59,-0.31,...,...,...
...,Theia 906,523034868138018304,-83.59,117.07,-0.32,...,...,...
...,Theia 906,526080309187641728,-83.39,127.53,7.98,6.7,10.5,-8.6
...,Theia 906,526940191701358336,-74.06,121.78,2.23,10.4,6.2,-4.7
...,Theia 906,526940196000279680,-72.85,119.80,2.20,...,...,...
...,Theia 906,527322654247172480,-72.72,125.23,6.56,...,...,...
...,Theia 906,527515511158559872,-76.04,123.42,6.70,...,...,...
...,Theia 906,527568115916774656,-73.87,121.11,7.05,10.1,2.1,-5.2
...,Theia 906,527641409534605952,-89.35,143.09,9.71,9.1,1.5,-6.3
...,Theia 906,532364499175070592,-78.69,110.98,16.14,...,...,...
...,Theia 906,532663600699825664,-84.40,123.41,16.07,...,...,...
...,Theia 906,533826574760919168,-89.57,116.23,20.77,...,...,...
...,Theia 906,545012628103558912,-110.85,126.42,25.89,...,...,...
...,Theia 906,545282764365618816,-81.52,94.64,21.49,...,...,...
...,Theia 906,545400274671111168,-117.87,135.32,32.75,...,...,...
...,Theia 906,546640970462322304,-102.03,120.80,31.77,...,...,...
...,Theia 906,546702440034952960,-114.45,137.71,36.25,-0.6,11.5,-7.3
...,Theia 906,382492268212054784,-77.11,138.03,-54.83,...,...,...
...,Theia 906,382612419920726400,-67.12,127.13,-49.53,...,...,...
...,Theia 906,385110136678850944,-68.99,134.51,-54.39,...,...,...
...,Theia 906,386149587484224128,-68.11,137.81,-45.69,...,...,...
...,Theia 906,386946939572712576,-62.82,131.42,-40.82,...,...,...
...,Theia 906,386965970571172480,-63.07,134.02,-41.73,...,...,...
...,Theia 906,387210925442413952,-67.86,146.57,-43.10,...,...,...
...,Theia 906,418932866698222976,-65.45,120.98,-25.44,...,...,...
...,Theia 906,419092776925874688,-83.48,150.71,-28.76,...,...,...
...,Theia 906,420119789503269120,-58.63,114.15,-19.33,12.0,5.5,-0.4
...,Theia 906,1920684773199745280,-42.04,126.43,-48.52,...,...,...
...,Theia 906,393581461455623296,-54.28,112.02,-29.98,14.1,7.8,-7.3
...,Theia 906,394001509262608000,-44.73,96.10,-22.11,13.2,7.1,-13.3
...,Theia 906,394387437839130624,-59.67,114.95,-29.92,...,...,...
...,Theia 906,394387506558607616,-58.22,112.17,-29.20,28.9,-27.2,1.3
...,Theia 906,395338927718040832,-61.69,122.59,-28.26,...,...,...
...,Theia 906,396260730778717824,-52.78,110.30,-18.52,33.3,-43.4,5.3
...,Theia 906,416414293577899392,-60.57,105.33,-20.71,...,...,...
...,Theia 906,419310377148034816,-61.15,114.05,-20.80,...,...,...
...,Theia 906,1917932906050371328,-23.26,108.93,-38.18,...,...,...
...,Theia 906,1923337589817092992,-31.38,117.99,-44.39,7.2,-1.3,-5.9
...,Theia 906,1923528252005724544,-36.74,124.29,-44.32,...,...,...
...,Theia 906,1924254273276619520,-25.42,97.27,-33.78,...,...,...
...,Theia 906,1924363124928170624,-28.20,98.45,-33.58,11.4,-22.2,-4.4
...,Theia 906,1924498433577971968,-32.54,122.45,-40.91,...,...,...
...,Theia 906,1924569352078024448,-31.58,117.82,-38.34,...,...,...
...,Theia 906,1925539671091085824,-40.45,108.19,-36.93,...,...,...
...,Theia 906,1925985282535118976,-43.16,106.23,-34.89,...,...,...
...,Theia 906,1926297475117754624,-39.12,94.48,-29.91,5.4,7.3,-10.4
...,Theia 906,1926920142298986624,-35.00,91.39,-27.11,...,...,...
...,Theia 906,1928375552095078144,-21.26,115.45,-39.92,...,...,...
...,Theia 906,1933335242890685952,-12.72,94.32,-25.08,...,...,...
...,Theia 906,1933351598126454144,-13.62,97.04,-25.90,...,...,...
...,Theia 906,1937240983070096256,-34.90,109.18,-32.29,...,...,...
...,Theia 906,1937463634174688768,-30.45,98.65,-28.60,...,...,...
...,Theia 906,1938458795277033856,-36.41,106.53,-28.45,...,...,...
...,Theia 906,1939310641911651712,-40.48,106.51,-28.35,7.6,-0.3,-7.2
...,Theia 906,1941631706658389760,-37.42,114.98,-28.48,1.9,12.2,-11.2
...,Theia 906,1942919823190656384,-44.01,122.33,-25.98,16.8,-22.7,-1.0
...,Theia 906,1943884129248330496,-41.66,101.23,-22.45,...,...,...
...,Theia 906,1945168324470192000,-47.26,103.69,-19.10,...,...,...
...,Theia 906,1982317042799847936,-21.80,116.90,-26.36,18.2,-4.7,1.7
...,Theia 906,1982462521932460928,-17.98,106.34,-22.70,...,...,...
...,Theia 906,1984651718303412992,-35.54,128.15,-25.55,...,...,...
...,Theia 906,1992593800028520576,-43.07,124.68,-17.95,...,...,...
...,Theia 906,387897055057300096,-59.47,96.74,-39.10,...,...,...
...,Theia 906,402737850693748992,-61.19,88.49,-24.77,14.7,-2.1,-4.2
...,Theia 906,403430951038610176,-62.38,86.54,-25.07,12.7,-7.0,-3.6
...,Theia 906,404754939135441408,-56.28,83.29,-18.20,...,...,...
...,Theia 906,416350934221207168,-62.87,107.29,-21.81,...,...,...
...,Theia 906,416851078870675328,-52.83,81.31,-16.45,-1.4,13.0,-11.8
...,Theia 906,418382045738100608,-52.01,85.08,-13.30,...,...,...
...,Theia 906,423494603008131072,-64.29,94.35,-14.66,...,...,...
...,Theia 906,382554253180929792,-56.47,105.27,-42.22,...,...,...
...,Theia 906,382609194402364032,-48.52,91.87,-36.23,...,...,...
...,Theia 906,386370039565581184,-49.02,102.57,-35.60,...,...,...
...,Theia 906,387255863683882880,-52.17,115.42,-32.97,...,...,...
...,Theia 906,388704027871122432,-62.85,112.80,-40.47,11.5,-3.4,-3.7
...,Theia 906,395119746946795904,-53.81,102.38,-20.84,...,...,...
...,Theia 906,419665553765703936,-58.06,105.00,-16.63,...,...,...
...,Theia 906,1924254273276619648,-25.10,96.05,-33.35,...,...,...
...,Theia 906,1924994274664454272,-34.54,103.85,-33.32,...,...,...
...,Theia 906,1926047130064440576,-42.52,99.96,-32.99,...,...,...
...,Theia 906,1926375192552604800,-45.30,107.41,-33.14,...,...,...
...,Theia 906,1926448761047774592,-34.74,98.16,-31.55,...,...,...
...,Theia 906,1926799707118257792,-34.31,95.95,-28.75,...,...,...
...,Theia 906,1929489284357460224,-19.17,105.55,-33.14,...,...,...
...,Theia 906,1936496231445230208,-34.16,131.50,-28.25,...,...,...
...,Theia 906,1939591086100537984,-51.48,117.97,-31.08,...,...,...
...,Theia 906,1985471335504360448,-25.95,108.32,-18.04,...,...,...
...,Theia 906,1933335242890686208,-12.69,94.09,-25.02,...,...,...
...,Theia 906,1986473192455180800,-18.10,124.77,-19.40,...,...,...
...,Theia 906,391450573561337728,-54.35,91.88,-24.74,...,...,...
...,Theia 906,414478710733934592,-71.69,110.47,-32.12,...,...,...
...,Theia 906,414571963063403904,-67.06,105.81,-28.94,...,...,...
...,Theia 906,379223523221131520,-43.46,85.43,-42.69,...,...,...
...,Theia 906,385311102491801984,-39.72,78.49,-29.97,22.0,-6.0,-4.1
...,Theia 906,395430255903841152,-39.69,81.08,-17.35,16.1,-8.0,-5.7
...,Theia 906,1922238146909993984,-37.30,106.24,-39.44,24.0,-42.0,3.4
...,Theia 906,1922810511429256448,-36.07,91.03,-32.14,...,...,...
...,Theia 906,1925896050294536448,-31.08,77.24,-26.35,18.3,-6.6,-8.8
...,Theia 906,1929851955693101568,-15.61,77.28,-26.96,4.3,7.7,-10.9
...,Theia 906,1930694593917553664,-23.36,102.14,-32.04,...,...,...
...,Theia 906,1930852098957857792,-20.61,84.94,-26.04,11.1,-9.8,-8.3
...,Theia 906,1932061321230896512,-12.90,102.10,-31.72,...,...,...
...,Theia 906,1932693712215086592,-12.51,79.46,-22.86,...,...,...
...,Theia 906,1921240133946345472,-46.57,125.96,-50.03,...,...,...
...,Theia 906,1921654065714487296,-63.58,166.35,-64.79,...,...,...
...,Theia 906,1923337589813789824,-31.27,117.61,-44.26,...,...,...
...,Theia 906,1923930673261358208,-47.17,152.15,-53.63,...,...,...
...,Theia 906,1925211565652259968,-41.91,122.39,-38.15,...,...,...
...,Theia 906,1930340860411145984,-31.81,148.59,-46.62,...,...,...
...,Theia 906,1930570349102781312,-36.28,150.70,-48.71,...,...,...
...,Theia 906,1934594969679744000,-33.87,172.09,-45.86,...,...,...
...,Theia 908,5238008905807936128,70.49,-170.01,-24.53,...,...,...
...,Theia 908,5356810450002282752,41.65,-243.03,11.72,-0.7,-7.3,-2.3
...,Theia 908,5379764881217142272,33.22,-80.10,28.52,1.5,12.6,-11.8
...,Theia 908,5367718429964451712,11.08,-89.45,18.84,...,...,...
...,Theia 908,5365184708501614848,12.11,-76.80,11.28,...,...,...
...,Theia 908,5361882600205414528,20.49,-78.17,13.31,12.7,-1.7,-3.4
...,Theia 908,5337519552887995392,29.00,-71.41,0.77,17.0,-4.0,-12.6
...,Theia 908,5335599221461459584,35.92,-79.03,3.46,...,...,...
...,Theia 908,3459117289551250176,23.24,-58.57,24.36,13.4,-15.0,-2.3
...,Theia 908,6079033630582375168,47.86,-85.08,18.95,...,...,...
...,Theia 908,5384899158140516352,27.47,-83.60,34.56,...,...,...
...,Theia 908,5347538646396846336,29.78,-90.04,10.38,...,...,...
...,Theia 908,5343904000241118336,35.06,-80.13,9.11,...,...,...
...,Theia 908,6129999086905091712,38.92,-75.78,20.18,...,...,...
...,Theia 908,6126397396059400064,42.01,-90.55,19.22,...,...,...
...,Theia 908,6076442975042209792,42.65,-77.35,14.43,...,...,...
...,Theia 908,5395623313520354560,18.91,-79.93,27.71,...,...,...
...,Theia 908,5386573302034981760,20.39,-79.08,18.74,1.8,2.3,-1.9
...,Theia 908,5385343773153625600,23.11,-76.49,31.33,...,...,...
...,Theia 908,5383135507128919424,28.08,-98.27,33.97,...,...,...
...,Theia 908,5374587835018191488,26.19,-87.90,20.79,...,...,...
...,Theia 908,5372334592096068864,30.17,-79.83,21.44,10.3,2.3,-8.0
...,Theia 908,5369654704307515648,31.19,-77.93,15.02,4.9,11.3,-7.4
...,Theia 908,5369612888505164160,30.23,-73.68,14.35,7.9,1.7,-8.4
...,Theia 908,5368547427381981824,43.65,-96.34,17.61,...,...,...
...,Theia 908,5349904348733378560,31.18,-96.49,18.79,...,...,...
...,Theia 908,5347738516991239552,24.35,-76.04,10.84,...,...,...
...,Theia 908,5346229501691010432,31.92,-88.77,8.74,...,...,...
...,Theia 908,5345070517666278656,31.60,-78.00,10.40,...,...,...
...,Theia 908,5342408458268530048,40.85,-91.97,5.39,16.9,-11.4,-4.2
...,Theia 908,5341723501208891520,38.86,-84.78,5.72,11.3,11.5,-10.7
...,Theia 908,5337519552844222976,28.68,-70.61,0.76,...,...,...
...,Theia 908,5335418042562387456,38.11,-81.52,2.40,14.7,-12.1,-7.2
...,Theia 908,3463396966763557760,28.40,-81.75,37.83,...,...,...
...,Theia 908,6125221262214235136,45.03,-92.49,16.84,...,...,...
...,Theia 908,6076046429302291584,50.87,-94.68,14.69,...,...,...
...,Theia 908,5375213250974361344,38.00,-110.01,28.88,...,...,...
...,Theia 908,5376471813831184000,32.13,-112.54,29.61,13.2,-4.4,-1.6
...,Theia 908,5368471870315471232,48.16,-103.42,18.22,-6.4,32.7,-19.6
...,Theia 908,5347423850511954560,32.29,-106.19,11.86,9.4,0.9,-0.0
...,Theia 908,5343539860050517632,45.95,-95.88,9.26,...,...,...
...,Theia 908,5337089746894261760,40.84,-104.05,-2.79,...,...,...
...,Theia 908,6077353508102283136,77.38,-147.50,27.68,...,...,...
...,Theia 908,6075681284047121920,62.26,-124.80,15.65,...,...,...
...,Theia 908,5357888035799120640,26.56,-128.89,12.05,...,...,...
...,Theia 908,5352634161258215040,43.05,-141.04,6.56,...,...,...
...,Theia 908,5344302096480726784,52.61,-114.36,16.58,...,...,...
...,Theia 908,5341095061595474944,45.86,-143.13,10.14,...,...,...
...,Theia 908,5340253969577574784,45.65,-131.49,4.89,...,...,...
...,Theia 908,5337573909973418240,56.53,-145.11,1.49,...,...,...
...,Theia 908,5251280870153383168,59.56,-176.03,-22.81,...,...,...
...,Theia 908,5235204807566753920,65.92,-143.88,-17.91,...,...,...
...,Theia 908,5378561057723787008,33.09,-89.13,27.26,...,...,...
...,Theia 908,5245832240274235392,60.36,-199.68,-32.36,...,...,...
...,Theia 908,6077682743117401216,75.13,-131.82,23.80,...,...,...
...,Theia 908,5238556904968386048,56.36,-139.39,-16.50,...,...,...
...,Theia 908,6084462847202043136,78.34,-116.53,31.35,...,...,...
...,Theia 908,5244862848973644928,69.16,-215.38,-37.57,...,...,...
...,Theia 908,5245111716562374400,71.40,-207.50,-32.44,...,...,...
...,Theia 908,5251300798801407360,97.33,-293.00,-37.23,...,...,...
...,Theia 908,5252141581616028160,68.22,-222.04,-20.50,...,...,...
...,Theia 908,5253069565100024576,66.78,-225.87,-16.37,...,...,...
...,Theia 908,5253411380119308288,80.73,-310.36,-22.20,...,...,...
...,Theia 908,5254244019660715520,62.82,-199.79,-5.75,...,...,...
...,Theia 908,5254309200093702272,69.18,-223.63,-8.48,...,...,...
...,Theia 908,5254398741580084608,67.44,-231.07,-7.77,...,...,...
...,Theia 908,5254479693094336768,82.66,-269.65,-4.92,...,...,...
...,Theia 908,5254571807219748736,65.97,-228.59,-3.28,...,...,...
...,Theia 908,5254587754479088768,86.71,-293.39,-18.07,-0.7,9.8,-3.7
...,Theia 908,5255106071118945024,72.57,-277.44,-10.78,...,...,...
...,Theia 908,5255258727109766272,79.31,-288.20,-7.09,...,...,...
...,Theia 908,5255412353831664256,80.23,-296.74,-2.98,...,...,...
...,Theia 908,5255617550174248192,81.04,-312.96,-3.93,7.5,4.2,-5.5
...,Theia 908,5258302935526128896,60.11,-264.06,-11.20,...,...,...
...,Theia 908,5258415012674241664,51.51,-223.51,-7.66,...,...,...
...,Theia 908,5258540361315572992,62.33,-255.92,-7.14,...,...,...
...,Theia 908,5258971232422958336,46.99,-214.01,-1.38,...,...,...
...,Theia 908,5259247553440773888,56.47,-271.23,-9.32,...,...,...
...,Theia 908,5259381109753511168,53.69,-278.55,-13.71,3.8,0.8,-10.7
...,Theia 908,5259470891754290048,57.43,-309.52,-12.73,...,...,...
...,Theia 908,5259553488247820800,48.58,-255.30,-7.33,...,...,...
...,Theia 908,5259829435610896768,53.46,-260.07,0.57,5.4,5.3,-6.1
...,Theia 908,5260013432014462848,51.92,-291.57,-5.21,...,...,...
...,Theia 908,5260068201447415936,43.43,-231.22,-1.52,...,...,...
...,Theia 908,5260120874927107584,57.30,-315.82,0.31,...,...,...
...,Theia 908,5306056409159730304,33.91,-199.07,-10.51,...,...,...
...,Theia 908,5307510100958695808,42.50,-242.14,-11.75,...,...,...
...,Theia 908,5308097583749831040,45.84,-269.54,-2.27,...,...,...
...,Theia 908,5308351296070066176,35.43,-234.21,-2.79,15.6,-23.8,-3.0
...,Theia 908,5334635705694427008,99.02,-200.72,-0.33,0.2,1.5,-5.5
...,Theia 908,5336344415416469760,95.10,-211.38,8.71,...,...,...
...,Theia 908,5336710415392466688,111.79,-274.44,15.70,...,...,...
...,Theia 908,5336761160395323776,105.12,-261.06,16.75,-6.0,12.1,-3.8
...,Theia 908,5337174989080414848,82.02,-218.44,-5.35,...,...,...
...,Theia 908,5337510275757845504,108.69,-267.22,1.74,...,...,...
...,Theia 908,5337516082555060992,115.70,-281.81,3.20,...,...,...
...,Theia 908,5337763953694642432,105.35,-273.04,2.54,...,...,...
...,Theia 908,5337785291093528192,100.45,-266.46,3.62,...,...,...
...,Theia 908,5339056463986567296,93.50,-229.89,5.15,...,...,...
...,Theia 908,5339068696054212096,113.43,-280.32,7.47,...,...,...
...,Theia 908,5339106663568649216,103.75,-265.53,4.85,...,...,...
...,Theia 908,5339577151451586432,84.08,-233.64,11.63,...,...,...
...,Theia 908,5339772757097042944,97.69,-247.63,16.93,-4.1,7.0,-0.6
...,Theia 908,5340123608713492480,102.56,-284.40,22.19,...,...,...
...,Theia 908,5340205797223799552,79.63,-224.63,8.68,...,...,...
...,Theia 908,5340226241260946048,84.87,-243.77,8.42,...,...,...
...,Theia 908,5341132513701356800,58.66,-178.09,13.71,7.3,10.1,-8.1
...,Theia 908,5341671686730464384,100.20,-220.32,13.93,...,...,...
...,Theia 908,5342202368560953344,119.59,-267.08,21.65,...,...,...
...,Theia 908,5342339158999378944,89.24,-199.98,19.56,...,...,...
...,Theia 908,5343414790598191872,116.84,-291.52,33.03,17.2,-46.4,2.6
...,Theia 908,5344790623239527168,86.91,-201.42,25.75,...,...,...
...,Theia 908,5345237402915890816,90.95,-216.19,31.45,...,...,...
...,Theia 908,5345584882949848064,92.06,-241.03,37.10,...,...,...
...,Theia 908,5345613470252931328,98.10,-254.81,42.01,-2.0,5.4,-7.0
...,Theia 908,5346153124313473792,73.17,-206.78,17.70,...,...,...
...,Theia 908,5346400239545889792,92.37,-240.94,27.09,...,...,...
...,Theia 908,5346450679643953792,72.75,-192.41,21.52,...,...,...
...,Theia 908,5346488372273021696,78.62,-203.12,23.95,...,...,...
...,Theia 908,5346559737452206848,95.00,-253.89,30.78,...,...,...
...,Theia 908,5346730642794103680,60.32,-171.99,20.15,...,...,...
...,Theia 908,5347160998517428352,76.45,-230.76,26.06,...,...,...
...,Theia 908,5347492462594962432,89.67,-266.87,30.89,...,...,...
...,Theia 908,5347594584051931008,72.92,-224.38,28.40,18.6,-49.0,-1.8
...,Theia 908,5347615543484724864,86.79,-255.87,32.82,...,...,...
...,Theia 908,5348300844159979648,103.05,-285.60,45.13,...,...,...
...,Theia 908,5348300844159980672,103.10,-285.95,45.17,11.2,0.5,-10.4
...,Theia 908,5348658945660155392,92.28,-251.45,40.01,6.5,-24.1,-2.1
...,Theia 908,5350363257421863808,78.62,-250.54,-2.92,10.0,-27.2,-8.2
...,Theia 908,5350812918994194304,84.87,-290.12,3.34,10.1,3.1,-6.8
...,Theia 908,5350812923309585792,82.51,-282.07,3.24,...,...,...
...,Theia 908,5351247402215087872,54.29,-191.79,5.02,13.6,-2.8,-7.2
...,Theia 908,5351631372275481600,74.91,-279.66,1.91,24.3,-43.2,-5.1
...,Theia 908,5351649376780253952,51.58,-190.14,2.57,-1.9,11.7,-5.5
...,Theia 908,5351712048936879616,59.56,-230.55,-0.30,...,...,...
...,Theia 908,5351713079729340800,69.13,-266.58,0.20,...,...,...
...,Theia 908,5351825642230378880,50.10,-191.29,1.46,5.0,-14.0,-5.6
...,Theia 908,5351842237984049536,58.72,-227.63,2.04,19.2,-33.7,-6.0
...,Theia 908,5351906490697430144,78.42,-311.84,4.95,8.8,8.6,-5.9
...,Theia 908,5351930233277662336,72.71,-289.23,4.89,...,...,...
...,Theia 908,5352036714114536320,61.07,-226.61,4.54,...,...,...
...,Theia 908,5352080350984060160,58.03,-216.70,6.93,...,...,...
...,Theia 908,5352324270763159168,64.92,-263.11,7.09,...,...,...
...,Theia 908,5353131758976824448,83.37,-271.63,20.10,2.2,8.9,-8.9
...,Theia 908,5354922657250360448,51.86,-215.16,2.73,...,...,...
...,Theia 908,5354954989763605376,61.54,-264.31,4.96,-1.4,13.2,-3.6
...,Theia 908,5355118439035236992,52.35,-241.46,2.87,8.9,11.3,-2.9
...,Theia 908,5355160873313407744,59.68,-285.41,2.57,...,...,...
...,Theia 908,5355388506595569408,67.45,-286.41,10.75,...,...,...
...,Theia 908,5356055321717979520,49.93,-251.89,5.61,...,...,...
...,Theia 908,5356152770255934336,44.02,-229.51,6.51,...,...,...
...,Theia 908,5356279420253833088,51.22,-299.78,3.69,...,...,...
...,Theia 908,5357955866234114944,57.06,-290.86,27.14,...,...,...
...,Theia 908,5358035821340632576,57.56,-290.32,29.92,...,...,...
...,Theia 908,5358122854561049216,42.45,-220.56,24.43,...,...,...
...,Theia 908,5358775552138562304,35.17,-196.11,19.76,-2.3,3.0,-2.6
...,Theia 908,5358972605249429888,43.36,-255.79,29.54,-4.3,9.9,-0.5
...,Theia 908,5359895542178080256,69.80,-236.41,31.59,...,...,...
...,Theia 908,5360031744180279168,74.28,-252.67,37.17,...,...,...
...,Theia 908,5361113560540387712,50.66,-199.67,29.17,5.6,-10.1,-0.9
...,Theia 908,5364900381665877376,39.53,-230.12,39.32,...,...,...
...,Theia 908,5364998753599449856,45.76,-275.16,35.09,...,...,...
...,Theia 908,5365230235156609920,35.58,-223.13,29.38,...,...,...
...,Theia 908,5365274078183954304,35.93,-238.21,30.81,...,...,...
...,Theia 908,5365556927546275200,39.78,-244.24,38.04,-4.2,2.9,-0.0
...,Theia 908,5368546911985944576,97.18,-213.84,39.21,5.9,3.7,-11.1
...,Theia 908,5368625114748144896,122.88,-279.21,47.42,8.5,-10.5,-6.7
...,Theia 908,5369365532748081536,86.86,-207.73,43.87,...,...,...
...,Theia 908,5369408070105204096,91.26,-219.06,48.56,...,...,...
...,Theia 908,5369484554883860992,94.14,-230.16,42.22,...,...,...
...,Theia 908,5370499404112214400,101.45,-275.05,63.08,...,...,...
...,Theia 908,5370624988959068928,103.31,-231.94,51.55,...,...,...
...,Theia 908,5370955529641393408,102.29,-250.06,59.16,3.7,-1.6,-1.8
...,Theia 908,5371107330964820864,123.01,-271.77,65.87,15.9,-29.7,5.8
...,Theia 908,5371278713034105344,108.34,-246.89,65.12,47.7,-86.9,14.4
...,Theia 908,5371300982449070592,87.92,-199.76,53.33,...,...,...
...,Theia 908,5371655781106374144,88.78,-221.86,61.89,...,...,...
...,Theia 908,5371698215383502720,104.52,-260.78,61.18,4.5,15.8,-6.5
...,Theia 908,5371720136897315072,98.38,-244.28,58.85,-8.0,27.9,-8.1
...,Theia 908,5371834829700882560,94.58,-239.80,59.19,...,...,...
...,Theia 908,5371854552191895296,81.29,-202.21,51.20,4.8,9.8,-7.3
...,Theia 908,5371854586551627904,80.26,-199.76,50.64,4.0,11.5,-7.6
...,Theia 908,5377329501620289024,91.09,-208.76,58.20,2.8,0.7,-3.4
...,Theia 908,5377411449598475776,95.49,-223.51,64.04,...,...,...
...,Theia 908,5377420967245873408,85.45,-200.64,58.40,5.5,7.6,-3.3
...,Theia 908,5377470063011094016,94.38,-217.72,63.96,...,...,...
...,Theia 908,5377497589459741184,85.68,-198.97,59.31,...,...,...
...,Theia 908,5377518961216321536,101.57,-236.94,69.72,...,...,...
...,Theia 908,5377707183868405632,83.45,-209.85,61.59,...,...,...
...,Theia 908,5377770371420622464,95.17,-231.74,71.47,...,...,...
...,Theia 908,5378157811832304256,90.86,-221.38,70.02,...,...,...
...,Theia 908,5378782403157179904,75.82,-213.03,64.00,...,...,...
...,Theia 908,5406702748615399808,28.07,-206.86,16.95,...,...,...
...,Theia 908,5406710994952684672,28.69,-212.30,17.96,...,...,...
...,Theia 908,5406792736766384768,30.51,-217.63,19.43,...,...,...
...,Theia 908,5407132588936287360,27.80,-245.39,25.26,4.9,-19.6,-5.2
...,Theia 908,5407312805760379136,38.06,-266.07,32.46,...,...,...
...,Theia 908,5407383861701326208,27.54,-206.80,25.90,...,...,...
...,Theia 908,5407695607606005632,22.77,-211.85,28.10,3.1,6.5,-8.1
...,Theia 908,5408061092144079616,24.25,-273.92,23.76,...,...,...
...,Theia 908,6075573330064211712,113.79,-224.27,27.94,...,...,...
...,Theia 908,6076791485863532544,108.87,-224.67,33.40,...,...,...
...,Theia 908,6125244764274891264,91.86,-188.41,35.83,...,...,...
...,Theia 908,6125995146594925568,103.68,-189.27,47.49,14.9,-16.0,-3.9
...,Theia 908,6129773824466457472,125.86,-275.69,66.27,...,...,...
...,Theia 908,6129828525163264256,105.24,-218.72,55.23,...,...,...
...,Theia 908,6130890103640663424,102.05,-224.73,60.73,...,...,...
...,Theia 908,6130941638945540096,88.10,-188.37,54.39,10.8,-6.6,-5.9
...,Theia 908,6131035715909268864,99.06,-210.88,61.16,...,...,...
...,Theia 908,6131938247457321728,142.60,-264.53,83.32,...,...,...
...,Theia 908,6142956900154965760,121.65,-260.93,76.03,...,...,...
...,Theia 908,5228958305894929536,88.92,-201.62,-49.75,...,...,...
...,Theia 908,6077236478833311488,71.03,-126.25,25.47,...,...,...
...,Theia 908,5230669901899266176,87.12,-225.40,-51.61,...,...,...
...,Theia 908,5231942174298598912,95.39,-230.91,-37.42,...,...,...
...,Theia 908,5231948225914153984,106.27,-257.32,-41.48,...,...,...
...,Theia 908,5232238011645992448,121.06,-301.43,-55.07,...,...,...
...,Theia 908,5232564807110010880,76.87,-209.80,-37.25,3.0,0.9,-6.5
...,Theia 908,5237908059970248192,86.19,-201.09,-27.47,...,...,...
...,Theia 908,5238292266262822656,130.32,-300.49,-36.20,...,...,...
...,Theia 908,5240818497308475392,109.20,-271.24,-15.61,...,...,...
...,Theia 908,5241490024036480384,108.58,-303.29,-19.91,...,...,...
...,Theia 908,5241535795541065984,67.97,-191.75,-10.89,...,...,...
...,Theia 908,5251208572947734400,88.32,-251.58,-32.81,...,...,...
...,Theia 908,5251581204312811776,92.94,-299.89,-37.24,...,...,...
...,Theia 908,5253069569437318784,65.55,-221.74,-16.07,...,...,...
...,Theia 908,5254308336750865664,66.75,-216.16,-8.39,...,...,...
...,Theia 908,5255504399239636992,64.86,-252.69,-7.30,...,...,...
...,Theia 908,5255632427942922496,53.17,-207.28,-3.71,...,...,...
...,Theia 908,5255638574021739648,80.09,-315.53,-5.14,...,...,...
...,Theia 908,5258547405061755392,52.88,-218.22,-5.87,...,...,...
...,Theia 908,5259765487832353280,59.55,-304.77,-4.37,...,...,...
...,Theia 908,5334333885397513088,86.00,-205.65,-2.64,...,...,...
...,Theia 908,5336619808768361728,89.63,-220.97,11.52,...,...,...
...,Theia 908,5337550098668376576,71.93,-180.13,1.17,...,...,...
...,Theia 908,5337679119474285056,87.11,-229.14,1.57,...,...,...
...,Theia 908,5337751755948481152,79.13,-203.69,1.27,...,...,...
...,Theia 908,5338386169856872448,69.67,-207.66,-1.47,...,...,...
...,Theia 908,5338440118977877760,72.94,-221.54,0.38,...,...,...
...,Theia 908,5339550827552426752,98.17,-268.36,12.05,...,...,...
...,Theia 908,5341221677224833152,66.14,-212.62,16.83,...,...,...
...,Theia 908,5341282906301246080,127.86,-257.52,10.61,...,...,...
...,Theia 908,5341571699894516096,117.42,-252.09,12.60,...,...,...
...,Theia 908,5343241754959889152,116.02,-278.63,25.50,0.7,10.7,-9.7
...,Theia 908,5343331051603231360,90.29,-227.83,22.25,...,...,...
...,Theia 908,5345689400965220864,89.20,-228.44,39.20,...,...,...
...,Theia 908,5346350860292445440,99.40,-257.21,26.50,...,...,...
...,Theia 908,6079335442222321536,99.30,-159.17,40.54,...,...,...
...,Theia 908,6078212295399718784,87.16,-138.39,30.93,...,...,...
...,Theia 908,6073619424867061376,85.47,-141.37,22.41,...,...,...
...,Theia 908,6067735628907285248,100.83,-138.24,26.52,18.3,-12.9,-13.1
...,Theia 908,6060453808240365056,89.87,-137.33,14.85,...,...,...
...,Theia 908,6060320075818275968,80.24,-119.77,12.72,...,...,...
...,Theia 908,6078248437539051136,73.69,-119.08,26.51,...,...,...
...,Theia 908,6077867839025282816,68.53,-112.21,24.17,...,...,...
...,Theia 908,6074612597419381376,93.20,-159.73,28.37,...,...,...
...,Theia 908,6074584903469188864,71.17,-123.03,20.56,...,...,...
...,Theia 908,6074408363130127872,97.43,-157.89,26.99,...,...,...
...,Theia 908,6074124036289551232,83.53,-126.33,24.64,...,...,...
...,Theia 908,6060982089221492480,73.55,-115.89,14.24,...,...,...
...,Theia 908,6078818637397898112,72.33,-127.29,27.71,4.4,0.4,-8.3
...,Theia 908,5347248066093964928,79.66,-252.02,25.61,...,...,...
...,Theia 908,5347800669449651968,53.18,-170.24,21.37,...,...,...
...,Theia 908,5349187020477111424,93.55,-278.54,40.68,...,...,...
...,Theia 908,5349328823116201600,80.44,-240.66,39.02,...,...,...
...,Theia 908,5349478902149828224,80.98,-258.41,40.91,...,...,...
...,Theia 908,5349530716639826560,74.62,-251.52,38.63,...,...,...
...,Theia 908,5350308110037037568,93.42,-291.93,-3.96,...,...,...
...,Theia 908,5350514577695765760,91.24,-294.68,0.77,...,...,...
...,Theia 908,5350797976827818368,84.54,-294.14,2.37,...,...,...
...,Theia 908,5350807700635391616,84.00,-288.83,2.93,...,...,...
...,Theia 908,5350956615754111488,71.85,-231.80,5.62,...,...,...
...,Theia 908,5351336050338398848,60.20,-210.32,6.87,...,...,...
...,Theia 908,5351420918882165504,76.91,-274.05,-2.31,...,...,...
...,Theia 908,5351640988686284032,71.36,-267.85,2.83,...,...,...
...,Theia 908,5351811859666312192,52.52,-212.78,1.00,...,...,...
...,Theia 908,5351831449026312192,53.53,-206.46,2.08,...,...,...
...,Theia 908,5351909720512552064,55.04,-221.71,3.26,...,...,...
...,Theia 908,5357612887324742272,61.49,-275.82,23.46,...,...,...
...,Theia 908,5359535795721575424,60.72,-212.06,25.10,...,...,...
...,Theia 908,5359996078760995200,64.94,-218.82,30.45,...,...,...
...,Theia 908,5361557900677372288,74.92,-261.82,39.91,...,...,...
...,Theia 908,5368357933424383616,115.34,-250.46,41.70,...,...,...
...,Theia 908,5368379442621565568,100.62,-221.27,35.28,...,...,...
...,Theia 908,5368487499692914432,89.07,-193.08,34.59,...,...,...
...,Theia 908,5368888718357431552,91.03,-200.43,38.37,...,...,...
...,Theia 908,5369029735024972928,130.19,-281.38,57.18,...,...,...
...,Theia 908,5369455276079472768,82.23,-195.93,34.88,...,...,...
...,Theia 908,5370625122096047872,82.57,-185.59,41.04,...,...,...
...,Theia 908,5370652609882220800,101.54,-229.12,51.16,...,...,...
...,Theia 908,5372917638196359552,72.59,-204.71,39.99,...,...,...
...,Theia 908,5375640823558466560,79.69,-232.21,64.67,...,...,...
...,Theia 908,5377411449598297984,98.44,-230.43,66.01,...,...,...
...,Theia 908,5377433611629494528,82.49,-195.15,56.80,...,...,...
...,Theia 908,5382079387553988864,69.95,-218.46,73.21,...,...,...
...,Theia 908,6076979738565595008,91.38,-183.43,30.92,...,...,...
...,Theia 908,6077003515503336192,117.60,-232.99,41.15,...,...,...
...,Theia 908,6125107428400460288,98.70,-199.50,36.11,...,...,...
...,Theia 908,6130752900904073472,107.80,-224.65,63.19,...,...,...
...,Theia 908,6130756714834867712,134.80,-283.40,78.78,...,...,...
...,Theia 908,6130884296844862720,89.34,-197.08,53.17,...,...,...
...,Theia 908,6144464085779059200,122.10,-266.71,91.80,...,...,...
...,Theia 908,5307966771926977792,37.18,-243.18,-3.99,...,...,...
...,Theia 908,5358287094118866688,51.00,-293.36,21.73,...,...,...
...,Theia 908,5358598840017577216,44.61,-270.21,21.91,...,...,...
...,Theia 908,5359253702269636224,33.44,-221.99,26.60,...,...,...
...,Theia 908,5365088604303600512,44.42,-263.75,37.70,...,...,...
...,Theia 908,5406626366914856576,41.56,-278.79,21.96,...,...,...
...,Theia 908,5407312805751916800,35.52,-248.25,30.29,...,...,...
...,Theia 908,5200417977632672000,95.88,-175.18,-55.85,...,...,...
...,Theia 908,5224496457646994304,74.87,-136.82,-40.87,...,...,...
...,Theia 908,5224614238531315456,104.26,-192.12,-54.88,18.8,-23.6,-17.4
...,Theia 908,5227958785407703552,77.08,-166.93,-35.60,...,...,...
...,Theia 908,5229137736748724992,64.76,-147.27,-37.04,...,...,...
...,Theia 908,5229146910798550144,68.83,-157.08,-38.75,0.9,12.1,-3.9
...,Theia 908,5230200620893086592,59.81,-156.78,-39.31,...,...,...
...,Theia 908,5230493949983051008,52.56,-132.53,-29.60,-0.9,13.9,0.4
...,Theia 908,5230545317792027776,66.18,-161.62,-34.67,-1.8,11.0,-1.1
...,Theia 908,5230655853068598272,78.34,-201.83,-46.59,...,...,...
...,Theia 908,5231140016144368512,68.92,-155.40,-29.34,...,...,...
...,Theia 908,5231213236745774080,81.03,-187.15,-39.59,...,...,...
...,Theia 908,5231332430680275328,74.72,-180.15,-35.52,7.0,-4.5,-5.6
...,Theia 908,5231712346311377152,92.70,-213.95,-35.78,9.8,-6.6,-12.1
...,Theia 908,5232143625437074304,60.94,-154.97,-30.41,17.1,-30.0,-14.7
...,Theia 908,5235413435584278528,75.81,-170.94,-18.32,...,...,...
...,Theia 908,5237948222204350464,70.55,-165.91,-21.19,...,...,...
...,Theia 908,5238088517325579904,76.28,-189.58,-25.96,1.9,7.1,-6.7
...,Theia 908,5238944658923600128,72.04,-190.72,-25.00,...,...,...
...,Theia 908,5239959164571523584,89.82,-210.79,-20.58,14.1,-24.9,-15.7
...,Theia 908,5244494100260804992,71.87,-200.99,-36.51,5.4,-3.5,-7.0
...,Theia 908,5244802959948920064,54.37,-163.91,-30.54,...,...,...
...,Theia 908,5244841923893209472,48.89,-149.29,-26.22,...,...,...
...,Theia 908,5245009496338272768,80.90,-227.94,-37.76,...,...,...
...,Theia 908,5245198509263188864,56.81,-163.19,-23.31,...,...,...
...,Theia 908,5246243354547204736,48.56,-161.26,-23.45,...,...,...
...,Theia 908,5249695821061966208,59.31,-219.80,-26.79,...,...,...
...,Theia 908,5252621484069754368,60.09,-211.47,-24.83,...,...,...
...,Theia 908,5841191707666724480,79.71,-139.91,-35.38,...,...,...
...,Theia 908,5837942410282343680,77.72,-127.98,-34.47,7.2,0.1,-9.4
...,Theia 908,5837948869919696512,107.24,-176.06,-46.81,...,...,...
...,Theia 908,5200361387141794176,82.31,-153.05,-49.99,...,...,...
...,Theia 908,5226324631950013824,88.17,-181.89,-42.37,...,...,...
...,Theia 908,5226815499469456000,99.65,-191.02,-44.82,...,...,...
...,Theia 908,5228927828805512192,86.30,-190.34,-48.11,...,...,...
...,Theia 908,5229212056862268416,79.11,-185.59,-45.77,...,...,...
...,Theia 908,5229487759404895360,67.33,-154.32,-34.34,...,...,...
...,Theia 908,5235353516517980928,79.60,-176.73,-19.74,...,...,...
...,Theia 908,5237044668485931264,80.43,-179.88,-14.73,...,...,...
...,Theia 908,5239453350540115584,79.79,-212.40,-23.80,...,...,...
...,Theia 908,5245397795745540992,62.84,-195.70,-29.55,...,...,...
...,Theia 908,5841183663187947008,105.22,-182.85,-46.15,...,...,...
...,Theia 908,5254126887305042688,66.91,-207.85,-7.28,...,...,...
...,Theia 908,5254765188176837632,60.42,-208.99,-8.86,...,...,...
...,Theia 908,5258020842085017472,44.95,-181.72,-8.55,...,...,...
...,Theia 908,5336056240369254400,65.14,-157.59,3.81,7.4,1.0,-4.7
...,Theia 908,5336630700794247552,93.46,-222.25,10.90,...,...,...
...,Theia 908,5337658915973983488,85.42,-220.52,0.63,...,...,...
...,Theia 908,5338794951999878784,74.92,-223.84,3.04,...,...,...
...,Theia 908,5339835914626322560,68.14,-176.28,12.23,...,...,...
...,Theia 908,5339844470202073600,58.51,-153.34,10.24,...,...,...
...,Theia 908,5340591412226243328,75.71,-231.48,11.66,10.7,5.0,-8.8
...,Theia 908,5340604885570918400,51.47,-154.40,8.56,...,...,...
...,Theia 908,5343931011311476608,79.56,-182.40,21.60,...,...,...
...,Theia 908,5344030895067358080,75.48,-172.21,22.26,9.6,-2.4,-9.3
...,Theia 908,5346631446225551616,64.64,-177.60,19.51,...,...,...
...,Theia 908,5346849768001916928,62.22,-179.56,22.56,25.5,-40.6,-3.1
...,Theia 908,5346991639368088704,49.63,-149.76,13.10,...,...,...
...,Theia 908,5347528235394694016,66.62,-199.30,24.68,...,...,...
...,Theia 908,5350473723975563264,69.60,-218.63,1.09,...,...,...
...,Theia 908,5350608104908487680,49.95,-165.70,-0.41,...,...,...
...,Theia 908,5350728016079551488,51.21,-171.79,1.10,...,...,...
...,Theia 908,5350728123477074560,50.75,-170.26,1.10,...,...,...
...,Theia 908,5350881196095944192,54.57,-170.88,3.02,...,...,...
...,Theia 908,5351166691185824512,49.30,-165.37,4.11,...,...,...
...,Theia 908,5352640758328095744,53.08,-175.61,8.60,...,...,...
...,Theia 908,5352688002954607488,69.53,-225.75,11.86,...,...,...
...,Theia 908,6126115852364400000,117.84,-252.16,49.78,...,...,...
...,Theia 908,5354267623203376000,40.03,-151.58,13.27,...,...,...
...,Theia 908,5359406877987200768,60.36,-209.04,21.84,...,...,...
...,Theia 908,6071942605227186432,101.47,-178.55,23.06,...,...,...
...,Theia 908,6072845750949941760,81.31,-152.91,18.98,...,...,...
...,Theia 908,6075583603626363648,75.95,-147.67,19.32,...,...,...
...,Theia 908,6076115939050419840,79.88,-141.90,23.88,20.3,-22.5,-8.7
...,Theia 908,6076312339316353024,99.18,-185.01,31.34,...,...,...
...,Theia 908,6076633770352445952,104.43,-204.58,30.81,11.3,-8.2,-3.1
...,Theia 908,6076651710448123648,101.31,-198.54,30.73,...,...,...
...,Theia 908,6077135426846644736,84.69,-161.80,28.67,...,...,...
...,Theia 908,6077971021318883072,88.53,-153.83,31.07,...,...,...
...,Theia 908,6125011324214658048,63.88,-130.78,23.04,...,...,...
...,Theia 908,6125194118019553664,64.42,-134.16,23.94,...,...,...
...,Theia 908,6125479097687790208,109.81,-211.60,42.41,...,...,...
...,Theia 908,6130305541411728896,71.53,-139.37,40.30,...,...,...
...,Theia 908,6143021943139489920,88.03,-192.39,56.75,...,...,...
...,Theia 908,6073796033920376320,97.50,-152.29,25.89,...,...,...
...,Theia 908,6078686803385076352,100.42,-158.63,41.32,18.7,-19.3,-5.6
...,Theia 908,6079581908928486528,83.49,-136.90,35.80,12.2,-12.6,-6.7
...,Theia 908,5240899281375707264,72.77,-186.62,-9.37,...,...,...
...,Theia 908,5253564384005360128,73.34,-224.24,-14.12,...,...,...
...,Theia 908,5253785622048495488,66.98,-214.60,-13.43,...,...,...
...,Theia 908,5254808275281430656,57.34,-207.18,-10.46,...,...,...
...,Theia 908,5255494709792245888,37.73,-145.79,-4.73,...,...,...
...,Theia 908,5336357639624081536,82.68,-185.29,8.20,...,...,...
...,Theia 908,5337017140441855232,54.97,-136.82,-2.43,...,...,...
...,Theia 908,5337287104911755392,72.79,-193.68,-2.51,...,...,...
...,Theia 908,5337769107611733504,72.23,-188.51,1.51,...,...,...
...,Theia 908,5344140945000249600,83.16,-176.91,24.00,...,...,...
...,Theia 908,5344328416030241792,83.00,-183.22,27.62,...,...,...
...,Theia 908,5346730642786593408,58.69,-167.32,19.60,...,...,...
...,Theia 908,5347426732418309120,54.63,-174.78,19.53,...,...,...
...,Theia 908,5347841110863984896,48.12,-158.30,19.69,...,...,...
...,Theia 908,5350740763543055360,46.53,-155.08,1.35,...,...,...
...,Theia 908,5379446675681829760,68.42,-190.83,66.74,...,...,...
...,Theia 908,6072982124749269760,99.77,-180.36,25.50,...,...,...
...,Theia 908,6075699224147846528,104.73,-209.71,26.59,...,...,...
...,Theia 908,6076849171555223040,78.82,-162.66,25.08,...,...,...
...,Theia 908,6125524139002906240,76.29,-142.87,30.85,...,...,...
...,Theia 908,6125990709884710528,84.12,-155.31,38.46,...,...,...
...,Theia 908,5232886727811401984,53.92,-141.51,-20.87,...,...,...
...,Theia 908,5236691793976712448,62.42,-136.26,-13.69,16.5,-4.0,-6.8
...,Theia 908,5237576660285396992,64.69,-147.02,-8.72,...,...,...
...,Theia 908,5237576660304211840,64.24,-146.01,-8.66,17.7,-15.5,-7.2
...,Theia 908,5237861021496926336,75.73,-175.40,-23.87,...,...,...
...,Theia 908,5238024363381283456,71.01,-172.50,-24.39,13.5,3.3,-2.3
...,Theia 908,5239579352028589568,43.36,-114.21,-10.16,...,...,...
...,Theia 908,5240914502747404160,48.57,-128.12,-6.36,...,...,...
...,Theia 908,5240974838436273280,53.21,-134.88,-5.03,...,...,...
...,Theia 908,5241209511125008768,66.61,-175.37,-12.85,...,...,...
...,Theia 908,5241987041996032384,49.75,-145.92,-7.05,...,...,...
...,Theia 908,5245259669600113920,44.98,-133.01,-18.31,...,...,...
...,Theia 908,5335779816263784576,56.75,-131.05,2.30,...,...,...
...,Theia 908,5338770487871383680,46.51,-139.07,1.55,...,...,...
...,Theia 908,5342823322071584768,60.73,-146.14,11.36,...,...,...
...,Theia 908,5343325524005200768,59.60,-148.99,14.87,14.1,-13.9,-5.8
...,Theia 908,5343454819695802752,50.82,-127.55,14.18,...,...,...
...,Theia 908,5344696099602329216,53.35,-124.19,15.33,...,...,...
...,Theia 908,5345225892403664896,66.26,-155.97,22.93,...,...,...
...,Theia 908,5346479541820425088,53.64,-138.23,15.76,5.2,10.4,-12.9
...,Theia 908,5346683604309785216,42.90,-120.21,14.13,12.6,7.4,-9.4
...,Theia 908,5346977551875540992,46.28,-138.25,12.23,...,...,...
...,Theia 908,5347435842062192000,41.54,-133.15,15.43,...,...,...
...,Theia 908,5352522006736861824,38.24,-160.22,8.38,...,...,...
...,Theia 908,5354523843767771264,37.01,-154.94,12.79,12.1,-2.9,-5.7
...,Theia 908,5357264720102187520,38.81,-181.77,13.66,5.4,9.8,-5.2
...,Theia 908,5359896813488395520,40.88,-139.36,18.66,...,...,...
...,Theia 908,6073055792030959872,70.81,-128.53,19.24,...,...,...
...,Theia 908,6075894524900234368,55.50,-106.61,16.28,...,...,...
...,Theia 908,6077325882875121408,64.16,-114.39,24.60,...,...,...
...,Theia 908,5229590288862891648,97.75,-228.27,-52.17,1.8,-2.4,1.5
...,Theia 908,5229651346119015168,76.01,-182.32,-42.06,...,...,...
...,Theia 908,5229737279825041280,107.97,-255.05,-56.91,...,...,...
...,Theia 908,5229995733775042944,73.50,-178.51,-42.89,13.7,-22.2,-11.5
...,Theia 908,5230002571362906112,101.19,-246.88,-59.49,...,...,...
...,Theia 908,5231359570568778496,90.73,-213.53,-41.77,...,...,...
...,Theia 908,5231359604928880000,92.76,-218.32,-42.69,...,...,...
...,Theia 908,5232007870118089344,84.32,-208.84,-33.52,22.5,-49.4,-14.5
...,Theia 908,5232266981205609088,81.69,-207.50,-36.50,...,...,...
...,Theia 908,5232300653749678720,82.20,-214.02,-38.81,5.5,-2.0,-7.3
...,Theia 908,5232608413927352960,104.93,-290.43,-50.26,...,...,...
...,Theia 908,5233169508457332736,73.82,-206.87,-29.26,...,...,...
...,Theia 908,5233175791979159808,87.24,-244.09,-34.05,...,...,...
...,Theia 908,5234816611240129920,97.28,-216.67,-30.86,...,...,...
...,Theia 908,5234870040634261760,85.25,-192.33,-25.52,...,...,...
...,Theia 908,5237098196633951360,114.19,-259.67,-20.77,...,...,...
...,Theia 908,5237908059970248064,91.13,-212.61,-29.04,...,...,...
...,Theia 908,5237982002132203392,92.48,-221.68,-32.67,...,...,...
...,Theia 908,5238963384984347392,85.39,-217.93,-27.81,...,...,...
...,Theia 908,5239932089108147712,92.34,-266.73,-21.39,...,...,...
...,Theia 908,5241810089338959360,98.44,-263.84,-9.31,...,...,...
...,Theia 908,5242080942812045696,92.59,-268.60,-8.92,0.6,7.3,-2.5
...,Theia 908,5387696070908198912,17.63,-81.62,19.94,...,...,...
...,Theia 908,5378733887206898688,31.14,-86.00,25.96,...,...,...
...,Theia 908,5380761180487998208,26.44,-72.73,26.09,...,...,...
...,Theia 908,5365147874861252992,13.36,-83.66,11.61,...,...,...
...,Theia 908,5384714508904653184,27.25,-81.69,33.99,...,...,...
...,Theia 908,5397687887119490304,25.42,-96.62,40.71,...,...,...
...,Theia 908,5383357402319354752,22.99,-84.56,28.79,...,...,...
...,Theia 908,6130212117283998208,61.23,-114.73,34.07,...,...,...
...,Theia 908,6128378234968811648,70.38,-126.42,36.32,13.4,-10.1,-3.9
...,Theia 908,6127135546311571328,74.37,-139.61,39.64,...,...,...
...,Theia 908,6125462050949989376,62.72,-121.06,23.72,...,...,...
...,Theia 908,6075814226188431616,57.10,-110.43,15.41,...,...,...
...,Theia 908,5369279667760548224,60.21,-138.17,28.63,...,...,...
...,Theia 908,5345433115985474944,59.84,-145.73,23.87,...,...,...
...,Theia 908,6152298625820061568,75.54,-126.94,61.98,...,...,...
...,Theia 908,6139338437449777664,74.97,-109.88,51.58,...,...,...
...,Theia 908,6135876487651482752,67.91,-98.72,40.89,...,...,...
...,Theia 908,6132355821355524352,50.98,-83.62,30.23,...,...,...
...,Theia 908,6132212541248986496,68.59,-118.66,43.73,...,...,...
...,Theia 908,6129133320275783168,65.04,-108.65,36.08,...,...,...
...,Theia 908,6074953549093678976,84.97,-130.78,26.43,...,...,...
...,Theia 908,6141198158287870976,82.87,-111.88,61.07,-6.1,10.6,-13.6
...,Theia 908,6140009865392980224,57.50,-88.64,42.34,5.6,-9.0,-4.6
...,Theia 908,6139998492319828480,59.05,-90.24,42.89,-4.8,6.3,-10.0
...,Theia 908,6139553739866190336,68.33,-108.86,46.52,...,...,...
...,Theia 908,6138539509110130944,77.18,-119.12,49.36,...,...,...
...,Theia 908,6136063340204354560,86.46,-118.84,53.92,4.3,5.6,-5.7
...,Theia 908,6135876487654111616,69.76,-101.42,41.99,...,...,...
...,Theia 908,6135562375219511936,72.12,-107.66,44.34,...,...,...
...,Theia 908,6134332189208271616,84.74,-125.98,45.18,1.4,11.5,-9.1
...,Theia 908,6133384959942131968,51.62,-86.58,33.75,8.1,-16.7,-1.2
...,Theia 908,6129214997675485824,64.23,-108.05,36.79,...,...,...
...,Theia 908,6081481074747007616,82.93,-119.49,31.33,...,...,...
...,Theia 908,6079656916238623104,53.52,-88.14,23.94,...,...,...
...,Theia 908,6079656916238621568,52.55,-86.55,23.51,...,...,...
...,Theia 908,6078931440416870656,72.70,-120.82,29.07,8.0,6.3,-7.7
...,Theia 908,6073268581891734656,82.92,-136.04,18.48,...,...,...
...,Theia 908,6133257107354441600,71.41,-126.55,48.78,16.0,-17.9,2.6
...,Theia 908,6133236525871172480,60.55,-106.68,40.54,17.4,-20.2,-1.0
...,Theia 908,6132089670824107264,57.94,-101.93,35.06,...,...,...
...,Theia 908,6126311565431089792,49.55,-105.64,21.53,...,...,...
...,Theia 908,6125699682900489856,61.46,-113.36,26.45,1.6,2.8,-6.2
...,Theia 908,6076953560748309632,58.54,-114.10,19.95,...,...,...
...,Theia 908,5374049761517662080,37.62,-124.11,26.03,...,...,...
...,Theia 908,5368318591523234304,60.97,-131.21,20.75,2.2,5.2,-3.8
...,Theia 908,5348739347445979136,42.42,-112.97,19.67,...,...,...
...,Theia 908,5348739347445978112,42.11,-112.13,19.53,...,...,...
...,Theia 908,5348739347445977984,42.89,-114.22,19.89,...,...,...
...,Theia 908,5348547031685812352,48.88,-144.13,22.66,9.5,-8.6,1.7
...,Theia 908,5347776243981611008,41.67,-133.06,16.47,...,...,...
...,Theia 908,5346777780039994624,50.15,-139.56,16.91,...,...,...
...,Theia 908,5345048080763393664,41.27,-105.20,14.22,...,...,...
...,Theia 908,5345048080763392896,42.08,-107.27,14.49,...,...,...
...,Theia 908,5344696065242587392,52.81,-122.95,15.17,...,...,...
...,Theia 908,5344366246109928576,44.87,-98.78,13.09,...,...,...
...,Theia 908,5344109647586299392,58.63,-125.22,16.16,...,...,...
...,Theia 908,5343842569342480256,55.44,-121.38,13.51,...,...,...
...,Theia 908,5343662313846638336,55.43,-114.55,12.46,40.2,-61.4,-4.9
...,Theia 908,5343170321066167680,51.37,-120.97,12.20,...,...,...
...,Theia 908,5338214719107224448,49.30,-141.86,-2.31,...,...,...
...,Theia 908,5336728007579926400,50.15,-125.03,7.39,...,...,...
...,Theia 908,5336271813348421632,51.12,-115.89,4.88,...,...,...
...,Theia 908,5252212942461224320,38.19,-121.84,-9.70,6.7,6.7,-1.2
...,Theia 908,5245544236954288000,37.46,-116.89,-15.25,...,...,...
...,Theia 908,5375993113955031168,19.49,-63.46,18.25,...,...,...
...,Theia 908,5337734266871042560,26.22,-70.49,0.21,...,...,...
...,Theia 908,5408531305160722688,7.94,-88.99,11.79,...,...,...
...,Theia 908,5389011464769849984,17.04,-73.49,21.58,...,...,...
...,Theia 908,5382555068069433088,23.19,-70.50,25.41,...,...,...
...,Theia 908,5382555068069432960,23.12,-70.27,25.33,...,...,...
...,Theia 908,5379764885513552896,33.22,-80.11,28.52,...,...,...
...,Theia 1008,2243470776886520448,-34.08,245.47,59.75,...,...,...
...,Theia 1008,2192490782093965824,-34.68,240.72,38.47,6.9,9.7,-9.7
...,Theia 1008,2191529022960880128,-36.06,232.58,29.97,...,...,...
...,Theia 1008,2248655455246891136,-29.15,197.18,71.99,...,...,...
...,Theia 1008,2248068380459319680,-41.24,233.89,74.13,10.1,1.0,-5.2
...,Theia 1008,2277211696362806784,-50.89,141.47,47.75,...,...,...
...,Theia 1008,2185254075739474816,-0.04,282.49,50.90,10.9,-6.4,-12.3
...,Theia 1008,2186608983305184128,-4.87,238.06,40.29,...,...,...
...,Theia 1008,2186676087866649984,-9.81,281.55,44.75,9.6,4.2,-12.4
...,Theia 1008,2186704567795328256,-10.76,275.80,45.52,...,...,...
...,Theia 1008,2187618712934208512,-21.49,268.47,51.64,12.6,-14.9,-12.0
...,Theia 1008,2187939220572083968,-7.29,228.21,49.56,...,...,...
...,Theia 1008,2188230488073875456,-13.07,211.54,41.05,...,...,...
...,Theia 1008,2188452142745657216,-23.66,300.81,62.98,...,...,...
...,Theia 1008,2188629335916213504,-17.18,229.49,49.87,...,...,...
...,Theia 1008,2188722175929943296,-21.21,251.23,56.62,...,...,...
...,Theia 1008,2190070108467247488,-24.90,274.11,37.09,...,...,...
...,Theia 1008,2192465493327496192,-45.50,308.07,48.39,...,...,...
...,Theia 1008,2194068826097286400,-33.29,246.90,44.11,...,...,...
...,Theia 1008,2194699877053337344,-26.51,269.82,58.15,...,...,...
...,Theia 1008,2196772177295616896,-45.93,277.85,56.17,...,...,...
...,Theia 1008,2196796095970481024,-48.09,285.99,59.81,...,...,...
...,Theia 1008,2196861070235786368,-41.80,248.87,53.73,...,...,...
...,Theia 1008,2197018399180782592,-42.99,263.75,60.04,13.2,-7.1,-8.1
...,Theia 1008,2243842755413321472,-34.31,214.46,55.56,...,...,...
...,Theia 1008,2194262958619261056,-26.44,202.17,38.16,14.3,-13.6,-11.9
...,Theia 1008,2196456346877756800,-35.83,190.17,37.57,...,...,...
...,Theia 1008,2196472942631448320,-34.47,182.11,36.44,...,...,...
...,Theia 1008,2197549089635806336,-28.27,149.36,34.50,6.4,15.6,-10.2
...,Theia 1008,2224139708903827840,-34.18,103.04,25.03,3.1,16.5,-8.0
...,Theia 1008,2197671375944938112,-34.90,162.43,37.07,12.4,-17.1,-15.3
...,Theia 1008,2197709167359384064,-31.32,151.26,36.03,...,...,...
...,Theia 1008,2215956288681086208,-44.45,195.14,22.46,...,...,...
...,Theia 1008,2218305086032659200,-48.76,177.14,24.29,...,...,...
...,Theia 1008,2218305086032659328,-49.20,178.73,24.51,...,...,...
...,Theia 1008,2220307262344845696,-40.28,186.59,33.95,...,...,...
...,Theia 1008,2244791771386862464,-32.81,224.04,65.81,...,...,...
...,Theia 1008,2244880247713691648,-35.06,224.18,67.02,...,...,...
...,Theia 1008,2245259884164286720,-40.43,226.28,56.05,...,...,...
...,Theia 1008,2245306102310921472,-30.40,160.37,39.92,...,...,...
...,Theia 1008,2245595892343529344,-28.14,147.69,40.21,...,...,...
...,Theia 1008,2245927532538198912,-34.03,166.07,42.82,...,...,...
...,Theia 1008,2246236216129894400,-32.61,178.54,49.82,...,...,...
...,Theia 1008,2216151069736759040,-63.70,307.86,42.99,...,...,...
...,Theia 1008,2215833998068871808,-41.37,197.42,23.25,...,...,...
...,Theia 1008,2191982159189727360,-45.34,253.26,34.79,...,...,...
...,Theia 1008,2274419246067011328,-65.96,262.41,86.82,...,...,...
...,Theia 1008,2274394129098155904,-60.86,246.63,80.69,...,...,...
...,Theia 1008,2270997428443880960,-56.00,230.12,65.35,...,...,...
...,Theia 1008,2249628213798803456,-31.91,172.98,55.39,...,...,...
...,Theia 1008,2249560658256706944,-39.90,217.97,67.70,10.2,-7.9,-16.0
...,Theia 1008,2249456964861818880,-28.33,147.14,54.92,...,...,...
...,Theia 1008,2248565570171169536,-28.98,201.55,70.03,12.1,-2.1,-12.7
...,Theia 1008,2248293956438553472,-28.88,167.22,55.23,...,...,...
...,Theia 1008,2248290383025708416,-36.84,216.50,71.12,14.3,-11.4,-14.0
...,Theia 1008,2248112090343595520,-31.31,180.31,57.89,...,...,...
...,Theia 1008,2248077073472155008,-23.13,139.27,44.69,...,...,...
...,Theia 1008,2247171526865397120,-46.49,203.58,60.34,...,...,...
...,Theia 1008,2246310471822500608,-36.47,196.88,57.24,...,...,...
...,Theia 1008,2250284106844327680,-55.19,237.06,76.29,...,...,...
...,Theia 1008,2269820710482934656,-55.59,245.69,60.18,...,...,...
...,Theia 1008,2269836962639402752,-60.87,268.52,66.53,...,...,...
...,Theia 1008,2243604539347424384,-27.12,177.91,43.55,...,...,...
...,Theia 1008,2217217011896342528,-64.44,297.40,47.62,...,...,...
...,Theia 1008,2273233216618076928,-36.63,115.84,33.36,...,...,...
...,Theia 1008,2271685791440999168,-30.99,103.71,29.56,...,...,...
...,Theia 1008,2271618137116677504,-38.26,133.91,38.81,...,...,...
...,Theia 1008,2270787005108537216,-30.87,111.20,31.01,13.3,-18.0,-20.2
...,Theia 1008,2270284257714129664,-36.32,138.29,36.34,...,...,...
...,Theia 1008,2263782879817307008,-27.79,108.85,43.36,...,...,...
...,Theia 1008,2244698278538792832,-20.57,134.34,38.11,...,...,...
...,Theia 1008,2270955402186161280,-59.38,247.90,69.58,...,...,...
...,Theia 1008,2239534864558254976,-2.85,129.40,46.03,10.5,-3.2,-8.0
...,Theia 1008,2191405564122355328,-29.75,204.06,26.76,...,...,...
...,Theia 1008,2273233216618077312,-36.75,116.23,33.48,2.1,12.7,-11.3
...,Theia 1008,2271979876441176192,-34.59,114.14,34.92,...,...,...
...,Theia 1008,2271441558124088192,-43.14,164.96,50.46,13.1,-19.4,-17.8
...,Theia 1008,2270209903239886464,-41.96,172.22,46.91,...,...,...
...,Theia 1008,2264378815119495168,-34.39,140.03,61.82,...,...,...
...,Theia 1008,2236768252785399040,-21.86,266.98,62.86,13.8,-28.3,-17.5
...,Theia 1008,2236853331794861184,-19.73,223.50,54.22,...,...,...
...,Theia 1008,2237135390887534848,-21.77,230.02,60.00,...,...,...
...,Theia 1008,2238112302669071232,-25.80,294.20,89.44,...,...,...
...,Theia 1008,2238131960738391808,-21.44,240.76,72.48,13.6,-5.7,-7.1
...,Theia 1008,2241640708500812672,-32.31,271.62,91.40,...,...,...
...,Theia 1008,2241640811580027648,-33.12,278.29,93.65,...,...,...
...,Theia 1008,2242716408830368256,-34.44,257.01,95.60,...,...,...
...,Theia 1008,2243365910964414464,-28.64,223.37,52.54,10.5,8.2,-3.7
...,Theia 1008,2193206465385262080,-40.07,208.64,35.72,...,...,...
...,Theia 1008,2197240092509075456,-51.89,264.05,54.18,11.1,-18.6,-12.9
...,Theia 1008,2244609699133857024,-36.98,251.72,72.13,12.3,-0.3,-4.5
...,Theia 1008,2245420245361401088,-46.30,279.04,75.68,...,...,...
...,Theia 1008,2194804223279876608,-26.03,246.95,53.19,...,...,...
...,Theia 1008,2193724816393995904,-29.27,275.19,50.64,...,...,...
...,Theia 1008,2193583735312056704,-21.98,241.64,44.01,...,...,...
...,Theia 1008,2189117312923043968,-22.84,325.59,39.91,...,...,...
...,Theia 1008,2188689705976756864,-20.66,262.95,58.60,...,...,...
...,Theia 1008,2188648165053416320,-23.04,279.98,60.07,...,...,...
...,Theia 1008,2188378161931184000,-17.39,216.15,42.87,...,...,...
...,Theia 1008,2187657500778721280,-7.28,259.22,51.55,...,...,...
...,Theia 1008,2187461139174046848,-18.69,311.30,58.65,...,...,...
...,Theia 1008,2269848026475172864,-69.32,297.58,73.98,...,...,...
...,Theia 1008,2246740930623430400,-50.83,250.51,69.40,...,...,...
...,Theia 1008,2246021540782165888,-56.51,267.30,72.29,...,...,...
...,Theia 1008,2246011434722688768,-49.32,232.00,62.44,...,...,...
...,Theia 1008,2250721849911153664,-40.97,201.15,70.62,...,...,...
...,Theia 1008,2250300251624940416,-36.30,151.72,47.86,15.8,-27.8,-19.2
...,Theia 1008,2250173709005694720,-49.18,220.91,70.30,...,...,...
...,Theia 1008,2250093891332546304,-35.52,168.00,58.09,...,...,...
...,Theia 1008,2249971291488839680,-41.77,208.96,69.05,...,...,...
...,Theia 1008,2251440105881526016,-47.43,187.97,67.29,...,...,...
...,Theia 1008,2269823837219471744,-36.26,158.31,38.32,...,...,...
...,Theia 1008,2269879083380895488,-33.07,137.68,34.10,11.6,-7.6,-15.1
...,Theia 1008,2274488137342199168,-59.07,219.25,70.28,...,...,...
...,Theia 1008,2274489477372240128,-42.63,160.18,51.57,6.1,10.5,-10.9
...,Theia 1008,2275253947191174400,-51.28,176.97,62.23,...,...,...
...,Theia 1008,2276117781076364160,-44.48,147.89,54.60,14.7,-22.5,-18.8
...,Theia 1008,2276299857626534784,-53.89,178.23,66.89,15.8,-17.0,-15.0
...,Theia 1008,2245961303862737408,-28.65,144.62,38.54,...,...,...
...,Theia 1008,2250710025863714048,-35.11,177.91,62.26,...,...,...
...,Theia 1008,2250710751715499008,-35.67,180.76,63.35,...,...,...
...,Theia 1008,2269823837217211520,-34.99,152.76,36.97,...,...,...
...,Theia 1008,2270079954709185024,-51.17,200.30,51.66,...,...,...
...,Theia 1008,2270982649459021312,-37.10,151.12,42.29,...,...,...
...,Theia 1008,2220403362236023296,-68.10,308.40,58.74,...,...,...
...,Theia 1008,2192545070482572032,-33.25,219.79,36.51,...,...,...
...,Theia 1008,2246540750787814656,-34.87,197.79,60.34,...,...,...
...,Theia 1008,2247733858344095232,-32.99,233.55,76.84,...,...,...
...,Theia 1008,2196778125827181312,-26.83,161.48,33.05,...,...,...
...,Theia 1008,2197418179032596608,-29.13,141.89,30.72,...,...,...
...,Theia 1008,2197749613069321344,-31.80,144.45,34.30,8.0,-6.1,-11.8
...,Theia 1008,2242862055463735552,-14.22,132.11,31.67,11.8,7.2,-11.9
...,Theia 1008,2244788988247934080,-18.03,125.14,37.16,...,...,...
...,Theia 1008,2244980337630617728,-23.60,147.77,44.72,...,...,...
...,Theia 1008,2245745151047141632,-23.51,114.02,29.25,...,...,...
...,Theia 1008,2245978144432313600,-30.62,154.55,41.84,12.1,-5.3,-15.2
...,Theia 1008,2245991746591784448,-37.25,183.01,49.99,...,...,...
...,Theia 1008,2246743576323299456,-33.44,164.42,45.34,...,...,...
...,Theia 1008,2246791297702734592,-31.45,149.90,42.27,12.6,-28.5,-19.1
...,Theia 1008,2247839926856898432,-23.39,152.83,51.91,...,...,...
...,Theia 1008,2248989363183682560,-20.35,126.61,44.23,...,...,...
...,Theia 1008,2249405111721062784,-20.97,114.16,44.19,...,...,...
...,Theia 1008,2249749125718280448,-32.01,155.02,49.41,...,...,...
...,Theia 1008,2250222117578706048,-26.75,121.13,39.40,8.6,2.5,-13.5
...,Theia 1008,2250988584559335808,-24.22,118.79,44.88,...,...,...
...,Theia 1008,2249869006845760256,-46.78,241.43,80.03,...,...,...
...,Theia 1008,2248192285974193152,-34.97,210.06,69.57,...,...,...
...,Theia 1008,2248068384754565760,-42.96,243.62,77.21,...,...,...
...,Theia 1008,2247264538677285760,-71.00,303.17,92.47,...,...,...
...,Theia 1008,2247197812065260416,-65.65,282.59,83.80,...,...,...
...,Theia 1008,2247182350182938240,-51.53,227.81,68.15,...,...,...
...,Theia 1008,2247077106304494720,-48.21,220.15,65.66,...,...,...
...,Theia 1008,2247023883069517056,-49.78,239.70,70.33,...,...,...
...,Theia 1008,2246980486719471360,-52.60,231.12,66.06,...,...,...
...,Theia 1008,2246796627759506304,-64.48,301.62,84.58,...,...,...
...,Theia 1008,2246497457517679360,-40.05,217.55,63.54,...,...,...
...,Theia 1008,2246429627097261824,-52.03,259.71,74.02,...,...,...
...,Theia 1008,2246355066465803648,-51.01,262.52,71.79,...,...,...
...,Theia 1008,2246232505277937536,-50.78,282.34,78.26,...,...,...
...,Theia 1008,2246183443869319936,-53.57,308.94,84.69,14.3,-17.4,-5.2
...,Theia 1008,2246089469984760448,-62.69,279.99,74.30,...,...,...
...,Theia 1008,2246085106298029568,-56.40,252.32,66.25,14.7,-12.0,-10.0
...,Theia 1008,2246015356029217152,-51.05,245.65,66.68,...,...,...
...,Theia 1008,2245882452561738368,-66.43,294.99,74.98,13.5,-25.3,-13.6
...,Theia 1008,2245625098120717952,-56.74,297.66,72.18,8.9,4.7,-1.5
...,Theia 1008,2245573970828029312,-40.09,211.78,56.20,...,...,...
...,Theia 1008,2245560600595268352,-34.41,188.95,51.48,...,...,...
...,Theia 1008,2245531983230227712,-42.43,219.28,57.42,...,...,...
...,Theia 1008,2245515554977282432,-49.85,261.21,67.32,...,...,...
...,Theia 1008,2245472369083635712,-32.47,182.12,46.99,9.2,1.8,-4.1
...,Theia 1008,2245341419822954240,-40.88,244.03,62.49,...,...,...
...,Theia 1008,2245215323881697408,-30.77,170.44,41.48,...,...,...
...,Theia 1008,2245199277883762944,-40.59,227.46,54.63,...,...,...
...,Theia 1008,2244737620439813120,-38.08,229.91,64.73,...,...,...
...,Theia 1008,2244683022815359744,-36.59,226.72,63.50,15.1,-24.1,-9.1
...,Theia 1008,2244611210959513088,-36.43,246.97,70.73,10.7,3.7,-5.3
...,Theia 1008,2236045877943319424,-9.23,277.96,64.26,...,...,...
...,Theia 1008,2221897048781029120,-59.81,245.98,58.00,...,...,...
...,Theia 1008,2220589493235351168,-61.94,280.76,55.54,...,...,...
...,Theia 1008,2220423157742597632,-60.31,262.75,47.18,...,...,...
...,Theia 1008,2220335265531985024,-47.72,215.16,39.23,...,...,...
...,Theia 1008,2274518339552396288,-40.11,146.90,47.48,...,...,...
...,Theia 1008,2275436294322805888,-56.17,176.57,62.48,...,...,...
...,Theia 1008,2275852459474001664,-41.60,150.23,58.70,...,...,...
...,Theia 1008,2276254429756191488,-43.73,137.40,50.64,...,...,...
...,Theia 1008,2276254434052192128,-44.45,139.71,51.49,...,...,...
...,Theia 1008,2276270926726588800,-40.39,126.44,47.09,...,...,...
...,Theia 1008,2276704924582987648,-56.91,170.44,57.32,...,...,...
...,Theia 1008,2276747324499156864,-51.70,150.24,48.65,...,...,...
...,Theia 1008,2276995917206082560,-50.43,147.49,50.40,...,...,...
...,Theia 1008,2287854384804918272,-47.29,173.45,70.06,...,...,...
...,Theia 1008,2288098235868225664,-44.93,150.07,62.34,6.9,6.8,-3.1
...,Theia 1008,2288530408361780096,-42.08,130.67,54.31,...,...,...
...,Theia 1008,2289019076857123840,-46.35,154.03,68.44,...,...,...
...,Theia 1008,2246728144503727488,-28.11,136.60,42.12,...,...,...
...,Theia 1008,2263628943892519168,-38.01,159.62,63.01,...,...,...
...,Theia 1008,2195116072264637056,-18.98,136.86,28.35,...,...,...
...,Theia 1008,2089319555912706816,6.64,119.56,23.46,...,...,...
...,Theia 1008,2136610306934381312,9.69,108.54,29.10,...,...,...
...,Theia 1008,2136868447349821952,9.86,132.42,36.95,16.4,-1.3,-3.7
...,Theia 1008,2137002317190395520,10.84,133.41,29.41,...,...,...
...,Theia 1008,2137441091048912384,7.14,120.06,29.86,...,...,...
...,Theia 1008,2143144464018860928,1.67,148.27,55.75,...,...,...
...,Theia 1008,2185483392632390016,3.86,124.92,25.00,...,...,...
...,Theia 1008,2233943749150024320,2.25,142.09,32.51,...,...,...
...,Theia 1008,2195338968186735872,-13.99,104.49,23.65,...,...,...
...,Theia 1008,2224361058634446464,-40.74,115.65,26.32,15.7,-6.2,-13.1
...,Theia 1008,2224521003216340224,-47.02,139.65,34.16,...,...,...
...,Theia 1008,2234639533851340288,-1.01,119.80,29.32,...,...,...
...,Theia 1008,2234890600460432128,-5.37,154.82,39.96,...,...,...
...,Theia 1008,2235434820056756352,-1.47,145.86,43.51,...,...,...
...,Theia 1008,2238091450606493568,-10.12,120.94,36.06,...,...,...
...,Theia 1008,2238899076256375296,-4.45,123.69,37.46,...,...,...
...,Theia 1008,2239179726599057280,-4.46,107.09,34.52,...,...,...
...,Theia 1008,2277444930267048704,-47.10,129.57,45.35,...,...,...
...,Theia 1008,2277849962863068160,-41.98,120.38,43.69,...,...,...
...,Theia 1008,2270487667364854016,-32.12,118.05,30.24,...,...,...
...,Theia 1008,2271119435577265920,-30.93,118.31,33.14,...,...,...
...,Theia 1008,2271689296134549504,-31.75,105.52,30.03,...,...,...
...,Theia 1008,2137813103935681024,7.36,142.99,34.57,17.5,3.1,-8.1
...,Theia 1008,2142275506236502016,1.68,156.14,48.76,...,...,...
...,Theia 1008,2238198309393690496,-12.24,116.58,33.82,...,...,...
...,Theia 1008,2239292250444146816,-5.94,130.49,42.81,...,...,...
...,Theia 1008,2220780499020633856,-24.18,102.00,20.75,15.5,-21.7,-12.2
...,Theia 1008,2222066511009476224,-28.45,108.60,24.69,4.5,2.6,-5.8
...,Theia 1008,2222277003064190720,-32.13,122.37,28.82,-0.6,31.8,6.4
...,Theia 1008,2222293461379202688,-29.37,108.62,25.11,...,...,...
...,Theia 1008,2223712518574078592,-37.03,121.67,27.27,16.0,4.8,-8.3
...,Theia 1008,2223712518574079360,-37.16,122.09,27.36,15.9,4.9,-8.4
...,Theia 1008,2224253955033103488,-40.54,118.11,26.58,16.5,-1.0,-11.3
...,Theia 1008,2236906417590359424,-8.54,122.13,31.09,...,...,...
...,Theia 1008,2237222905140306688,-5.84,112.45,30.63,7.3,9.8,-9.1
...,Theia 1008,2238401650322424960,-0.62,105.26,33.03,...,...,...
...,Theia 1008,2241296355203588096,-14.24,126.64,39.17,...,...,...
...,Theia 1008,2245678836751568000,-18.86,98.57,24.44,...,...,...
...,Theia 1008,2250339529102262016,-25.70,108.49,35.41,...,...,...
...,Theia 1008,2270003018957194880,-28.13,108.49,26.65,...,...,...
...,Theia 1008,2270404997834401664,-29.42,110.82,27.83,...,...,...
...,Theia 1008,2270407952771897472,-29.25,110.16,27.69,0.8,9.2,1.0
...,Theia 1008,2270537454625723520,-28.14,100.30,25.34,...,...,...
...,Theia 1008,2270625965311997312,-29.99,102.65,26.39,...,...,...
...,Theia 1008,2272528013051804032,-39.03,117.89,32.08,...,...,...
...,Theia 1008,2273473150670765952,-35.11,101.33,30.90,...,...,...
...,Theia 1008,2273758817535755392,-32.69,93.95,27.26,...,...,...
...,Theia 1008,2277715788084707328,-35.14,107.08,38.92,...,...,...
...,Theia 1008,2223733645515129600,-31.28,104.76,23.72,...,...,...
...,Theia 1008,2271974241444125312,-29.13,95.10,28.81,...,...,...
...,Theia 1008,2273424767862578048,-42.08,127.05,38.22,...,...,...
...,Theia 1008,2137630172689997824,5.32,106.66,24.87,4.4,-24.9,-8.2
...,Theia 1008,2137630172690002176,5.28,106.27,24.79,4.0,-23.9,-8.0
...,Theia 1008,2222374481642062080,-19.71,73.11,17.94,7.8,9.9,-12.8
...,Theia 1008,2250551837924991104,-16.27,69.49,23.44,...,...,...
...,Theia 1008,2270224196890996608,-18.71,77.20,21.27,14.9,-15.7,-14.9
...,Theia 1008,2271533543440606592,-26.28,94.59,27.05,...,...,...
...,Theia 1008,2277735098257708800,-22.84,68.51,24.71,...,...,...
...,Theia 1008,2085947181955282816,25.58,204.35,32.28,16.7,-3.7,-8.0
...,Theia 1008,2086196015178661760,25.15,222.50,36.50,...,...,...
...,Theia 1008,2088249490584886016,9.96,185.17,30.74,...,...,...
...,Theia 1008,2180279026146580608,6.98,187.60,20.79,...,...,...
...,Theia 1008,2181196633017464064,7.55,174.14,23.62,...,...,...
...,Theia 1008,2181818376786934016,3.48,208.25,30.45,...,...,...
...,Theia 1008,2185129556048387456,0.97,154.09,26.76,...,...,...
...,Theia 1008,2185598772633737600,3.80,211.57,42.24,...,...,...
...,Theia 1008,2185702362946376192,4.84,200.67,41.80,...,...,...
...,Theia 1008,2185702573403217664,4.90,203.02,42.33,...,...,...
...,Theia 1008,2234110119003675776,3.77,234.85,57.95,...,...,...
...,Theia 1008,2234960178929922176,1.51,185.03,48.98,14.4,6.0,-12.0
...,Theia 1008,2184100997282402944,-9.26,177.02,27.99,...,...,...
...,Theia 1008,2186327817561512448,-1.17,231.58,51.02,...,...,...
...,Theia 1008,2186503567625980544,-2.10,195.71,31.34,...,...,...
...,Theia 1008,2186516860541898368,-2.62,231.44,37.43,14.7,-21.4,-18.6
...,Theia 1008,2186816619201459840,-5.52,230.30,40.16,...,...,...
...,Theia 1008,2187422828065140224,-10.24,194.45,36.35,...,...,...
...,Theia 1008,2187672245404903936,-5.69,183.96,35.85,...,...,...
...,Theia 1008,2187768212149713920,-7.59,202.30,39.19,...,...,...
...,Theia 1008,2187900909464024320,-8.70,172.19,36.01,...,...,...
...,Theia 1008,2188229521701202816,-12.27,200.81,39.62,...,...,...
...,Theia 1008,2190802658089497856,-22.43,202.85,32.01,...,...,...
...,Theia 1008,2193627921934532480,-15.22,183.63,35.71,15.0,-51.7,-25.3
...,Theia 1008,2193650290125228800,-15.97,174.04,33.00,...,...,...
...,Theia 1008,2193891151890506624,-18.49,170.62,29.85,...,...,...
...,Theia 1008,2234607338777882368,-7.05,229.17,54.39,...,...,...
...,Theia 1008,2235336727301841664,-0.83,212.61,59.89,16.3,-16.9,-14.9
...,Theia 1008,2236905764755249920,-11.01,159.86,40.98,...,...,...
...,Theia 1008,2085336953000897536,28.97,189.46,27.98,17.3,-17.2,-11.0
...,Theia 1008,2088163037177989120,12.46,209.06,32.27,...,...,...
...,Theia 1008,2181211029744761856,8.18,182.27,26.07,...,...,...
...,Theia 1008,2185387009267312384,7.02,191.34,36.56,...,...,...
...,Theia 1008,2186439211833714560,-3.02,168.31,36.70,...,...,...
...,Theia 1008,2188432317176518144,-13.74,177.91,37.69,...,...,...
...,Theia 1008,2190165181862015232,-16.57,228.34,33.75,...,...,...
...,Theia 1008,2194638888518124672,-25.65,226.96,47.51,...,...,...
...,Theia 1008,2236997981993728896,-14.56,180.98,46.91,13.1,-11.0,-12.3
...,Theia 1008,2217492306421209344,-54.67,223.05,34.38,...,...,...
...,Theia 1008,2217492306421208320,-53.13,216.79,33.42,...,...,...
...,Theia 1008,2216057134511221888,-55.41,278.52,35.73,...,...,...
...,Theia 1008,2197745382522578816,-44.38,205.55,49.28,11.9,-15.7,-17.1
...,Theia 1008,2197718723664124800,-59.16,279.75,66.80,...,...,...
...,Theia 1008,2197709102937151616,-63.32,306.03,72.76,...,...,...
...,Theia 1008,2197625707553831680,-49.25,236.76,52.92,...,...,...
...,Theia 1008,2197488822654674176,-40.31,211.84,47.43,...,...,...
...,Theia 1008,2197471402267572608,-53.55,247.87,54.96,19.9,-49.3,-18.6
...,Theia 1008,2197364783999283200,-50.22,242.23,51.15,...,...,...
...,Theia 1008,2197324961062899968,-58.94,300.72,66.51,11.4,8.6,-3.8
...,Theia 1008,2197167009346624896,-34.47,188.88,43.93,...,...,...
...,Theia 1009,2002589593376595200,-48.59,163.03,-15.43,...,...,...
...,Theia 1009,2002564137114555776,-60.01,205.44,-19.41,...,...,...
...,Theia 1009,1996679615297318912,-71.56,210.79,-20.47,...,...,...
...,Theia 1009,387210925442414080,-71.30,154.00,-45.28,...,...,...
...,Theia 1009,1939864314739864192,-79.87,183.89,-46.47,0.6,11.8,-17.0
...,Theia 1009,1927519925891831552,-62.70,141.90,-39.23,...,...,...
...,Theia 1009,1927446636570035072,-92.02,207.66,-59.34,14.0,-18.5,-10.3
...,Theia 1009,1939894138993248256,-72.35,162.58,-40.41,...,...,...
...,Theia 1009,393275625423934080,-80.45,173.28,-47.84,...,...,...
...,Theia 1009,387151861051764352,-85.44,190.91,-56.71,...,...,...
...,Theia 1009,393557547077942656,-83.78,170.40,-45.47,...,...,...
...,Theia 1009,392141547898755968,-94.91,185.76,-59.49,...,...,...
...,Theia 1009,389322292709247232,-79.10,142.13,-47.48,...,...,...
...,Theia 1009,1991725117124240000,-41.00,140.02,-24.35,...,...,...
...,Theia 1009,1989510971283760384,-36.82,157.39,-21.26,...,...,...
...,Theia 1009,1989500633306312448,-52.98,233.42,-32.06,...,...,...
...,Theia 1009,1989448303424609920,-62.04,212.93,-26.90,15.9,5.6,-7.0
...,Theia 1009,1989406590701959680,-45.61,158.70,-20.71,...,...,...
...,Theia 1009,1989189265355922048,-40.63,158.87,-22.60,...,...,...
...,Theia 1009,1989051792041733120,-40.01,143.64,-21.98,...,...,...
...,Theia 1009,1988801893665697024,-39.98,162.40,-23.57,...,...,...
...,Theia 1009,1988780040871508864,-47.23,199.32,-28.99,...,...,...
...,Theia 1009,1986970416530828928,-28.21,152.11,-24.20,...,...,...
...,Theia 1009,1986042050760094208,-47.88,172.25,-26.68,...,...,...
...,Theia 1009,1985917874665563008,-56.54,214.88,-34.55,...,...,...
...,Theia 1009,1985620456768083328,-44.20,175.95,-30.59,...,...,...
...,Theia 1009,1989978435523521152,-47.24,191.59,-20.87,...,...,...
...,Theia 1009,1943767065620104576,-75.12,185.92,-39.30,6.7,5.8,-14.5
...,Theia 1009,386724082308950784,-62.07,138.18,-43.01,...,...,...
...,Theia 1009,2004056861592361600,-69.30,230.98,-9.44,...,...,...
...,Theia 1009,1989385322022868480,-61.44,210.14,-27.32,...,...,...
...,Theia 1009,1989273133178440704,-53.68,208.15,-27.70,...,...,...
...,Theia 1009,1989085911262757248,-57.09,198.45,-29.45,...,...,...
...,Theia 1009,1988765712860657536,-38.66,162.14,-23.93,...,...,...
...,Theia 1009,1985506829114696448,-47.35,189.36,-30.97,...,...,...
...,Theia 1009,1940727323985302144,-91.00,206.98,-48.28,...,...,...
...,Theia 1009,1926400893634600192,-81.49,188.53,-57.66,...,...,...
...,Theia 1009,1942514069039535360,-59.53,202.44,-43.28,...,...,...
...,Theia 1009,2003679690435777536,-62.55,214.66,-14.81,...,...,...
...,Theia 1009,1942138242220954112,-69.63,198.55,-43.14,23.2,-25.8,-6.7
...,Theia 1009,2000302441697455232,-34.81,171.32,-19.62,...,...,...
...,Theia 1009,1996993324010519040,-76.01,193.20,-17.57,...,...,...
...,Theia 1009,1996528986508475136,-65.03,208.37,-21.12,...,...,...
...,Theia 1009,1992857472362887808,-73.29,192.29,-34.09,22.0,-27.8,-7.8
...,Theia 1009,2002028434435786496,-54.17,211.41,-21.93,...,...,...
...,Theia 1009,1995286160410658560,-59.49,175.84,-24.00,...,...,...
...,Theia 1009,2009765590373784704,-60.76,187.69,-10.45,...,...,...
...,Theia 1009,2002658763835634432,-50.34,168.94,-13.86,...,...,...
...,Theia 1091,5299275617859327744,33.63,-183.64,-21.71,...,...,...
...,Theia 1091,5298998197324937984,33.83,-196.83,-29.68,...,...,...
...,Theia 1091,5246787539774090496,52.63,-189.60,-46.52,12.6,-10.2,-18.4
...,Theia 1091,5219554702636408576,61.64,-198.74,-52.94,...,...,...
...,Theia 1091,5220158781194281600,61.13,-203.46,-72.47,...,...,...
...,Theia 1091,5220489012640091776,66.21,-219.37,-71.19,...,...,...
...,Theia 1091,5220659162064600320,50.62,-170.33,-56.96,9.6,7.8,-4.8
...,Theia 1091,5220773614352814080,50.54,-177.72,-56.73,...,...,...
...,Theia 1091,5221190810295436032,57.42,-214.95,-82.18,...,...,...
...,Theia 1091,5221221768420120576,50.74,-184.78,-68.63,...,...,...
...,Theia 1091,5222056778782145536,88.73,-301.42,-90.99,19.8,-19.4,-16.7
...,Theia 1091,5222126735210328576,55.19,-183.83,-52.48,...,...,...
...,Theia 1091,5222324505567341440,48.49,-173.93,-52.43,...,...,...
...,Theia 1091,5315140196244219392,10.67,-180.22,-31.99,...,...,...
...,Theia 1091,5303806086802766976,19.00,-168.81,-17.80,...,...,...
...,Theia 1091,5299595915028092416,29.09,-178.35,-19.87,...,...,...
...,Theia 1091,5250352053391711872,33.64,-153.05,-22.25,...,...,...
...,Theia 1091,5246596327837026816,40.05,-139.66,-17.95,...,...,...
...,Theia 1091,5242902866415185792,46.16,-126.02,-26.25,...,...,...
...,Theia 1091,5223957731308902528,36.79,-153.60,-40.21,...,...,...
...,Theia 1091,5350747330572158336,48.57,-162.29,1.69,...,...,...
...,Theia 1091,5350508530392624000,49.14,-159.04,0.01,30.1,-76.7,-18.2
...,Theia 1091,5350508530380878464,47.84,-154.82,0.01,...,...,...
...,Theia 1091,5316841621771749248,7.29,-159.09,-23.58,...,...,...
...,Theia 1091,5316560627831852800,12.04,-195.06,-28.88,5.6,13.9,-13.7
...,Theia 1091,5316072513385547520,5.84,-184.00,-32.28,...,...,...
...,Theia 1091,5314866005532168704,13.02,-177.67,-32.55,...,...,...
...,Theia 1091,5262917203553014528,65.56,-245.07,-109.06,...,...,...
...,Theia 1091,5308918918945527296,18.57,-153.72,-6.11,...,...,...
...,Theia 1091,5305922715413486592,26.32,-152.21,-9.93,...,...,...
...,Theia 1091,5305647528264404096,28.27,-177.31,-17.12,6.3,2.8,-8.4
...,Theia 1091,5305531839021741952,27.15,-156.34,-16.21,...,...,...
...,Theia 1091,5304452496549349376,10.82,-135.27,-20.40,...,...,...
...,Theia 1091,5303138958112272512,17.10,-129.10,-18.68,...,...,...
...,Theia 1091,5299919583763056000,20.52,-137.59,-22.34,...,...,...
...,Theia 1091,5299891791041484544,19.40,-130.17,-17.79,...,...,...
...,Theia 1091,5299778644420043648,21.42,-131.61,-19.44,8.2,-10.7,-11.8
...,Theia 1091,5299660378199083648,30.95,-186.02,-29.21,...,...,...
...,Theia 1091,5299342241370279680,33.78,-188.07,-24.78,4.1,-16.9,-15.0
...,Theia 1091,5299111790621961600,24.99,-129.58,-16.44,...,...,...
...,Theia 1091,5299091930693601792,24.71,-124.74,-16.16,6.7,-7.4,-11.7
...,Theia 1091,5219065900996407168,83.99,-269.72,-79.68,...,...,...
...,Theia 1091,5296656134468502016,32.56,-162.15,-35.71,...,...,...
...,Theia 1091,5290773094424750592,10.89,-157.23,-43.53,...,...,...
...,Theia 1091,5272216945919991168,42.55,-193.27,-47.19,...,...,...
...,Theia 1091,5263296092684164864,48.87,-193.65,-76.06,...,...,...
...,Theia 1091,5262942840214022528,50.70,-193.39,-84.54,...,...,...
...,Theia 1091,5259270299588593280,49.15,-234.65,-6.09,...,...,...
...,Theia 1091,5252613306451941632,40.54,-142.63,-17.14,5.4,-12.2,-13.8
...,Theia 1091,5251105017011642112,38.78,-184.36,-21.33,...,...,...
...,Theia 1091,5251087905860360192,33.27,-160.42,-19.55,...,...,...
...,Theia 1091,5250680158842257280,34.05,-146.05,-19.44,...,...,...
...,Theia 1091,5250570413835554432,38.34,-183.79,-28.71,...,...,...
...,Theia 1091,5250046393475220864,42.44,-177.25,-21.21,...,...,...
...,Theia 1091,5250014988672673792,41.59,-173.61,-21.99,...,...,...
...,Theia 1091,5249519658677628032,46.13,-168.44,-24.55,...,...,...
...,Theia 1091,5249505193226830976,41.25,-172.35,-25.76,-2.4,11.9,-8.5
...,Theia 1091,5249463377416840576,47.39,-196.34,-31.32,9.9,-4.9,-12.2
...,Theia 1091,5249223752609676416,49.68,-192.38,-29.33,...,...,...
...,Theia 1091,5248886060793763328,40.60,-185.76,-34.32,0.2,8.0,-9.4
...,Theia 1091,5247819775032085120,38.57,-149.18,-36.38,10.9,-19.0,-15.0
...,Theia 1091,5247373618130368512,44.63,-161.48,-32.10,...,...,...
...,Theia 1091,5247076848772651392,44.68,-172.07,-41.09,...,...,...
...,Theia 1091,5246903503895430144,45.22,-160.70,-34.52,...,...,...
...,Theia 1091,5246770020605285888,47.80,-168.83,-41.47,8.1,-6.5,-15.6
...,Theia 1091,5243833637364600832,53.70,-182.76,-41.69,...,...,...
...,Theia 1091,5223629939404941184,45.29,-173.15,-46.94,3.4,10.5,-11.9
...,Theia 1091,5222271767665741440,41.68,-146.68,-44.26,...,...,...
...,Theia 1091,5220856318242727040,48.12,-166.63,-63.85,...,...,...
...,Theia 1091,5220784300231688832,56.66,-201.33,-64.62,...,...,...
...,Theia 1091,5220326181839404288,56.88,-184.89,-65.30,...,...,...
...,Theia 1091,5220179397036975616,42.25,-142.29,-52.42,...,...,...
...,Theia 1091,5220111502194076800,60.42,-198.49,-72.73,...,...,...
...,Theia 1091,5218899599863648384,66.77,-207.94,-66.19,...,...,...
...,Theia 1091,5216292795231923840,64.10,-181.02,-58.63,18.2,-13.4,-12.3
...,Theia 1091,5216276611795156096,64.44,-180.48,-58.57,18.3,-13.2,-12.3
...,Theia 1091,5216046745145015296,56.71,-153.14,-54.07,...,...,...
...,Theia 1091,5271610835834336896,57.86,-247.60,-72.09,...,...,...
...,Theia 1091,5263751011322999424,55.03,-219.52,-98.83,...,...,...
...,Theia 1091,5222581344612746624,80.48,-280.25,-78.17,...,...,...
...,Theia 1091,5222126730912132992,53.96,-179.74,-51.30,...,...,...
...,Theia 1091,5222084880749566848,73.57,-242.65,-71.98,...,...,...
...,Theia 1091,5220540135633390592,59.15,-199.40,-70.43,...,...,...
...,Theia 1091,5219190416390476544,81.41,-245.34,-68.62,...,...,...
...,Theia 1091,5218904680813274880,57.69,-180.61,-57.16,...,...,...
...,Theia 1091,5214662593146648704,62.36,-204.62,-87.40,...,...,...
...,Theia 1091,5271690692165658624,66.80,-299.21,-85.37,...,...,...
...,Theia 1091,5264372067889160832,50.22,-220.50,-88.89,19.4,-23.4,-15.8
...,Theia 1091,5263776991582379008,50.12,-201.49,-90.02,...,...,...
...,Theia 1091,5263250703470236672,48.87,-188.21,-77.04,17.6,-11.4,-10.3
...,Theia 1091,5263200847489665152,68.55,-257.50,-103.88,...,...,...
...,Theia 1091,5260938602315441408,86.06,-284.65,-141.75,...,...,...
...,Theia 1091,5248096508364241152,59.23,-251.25,-52.53,...,...,...
...,Theia 1091,5247136295417013760,67.28,-250.99,-56.45,...,...,...
...,Theia 1091,5278117028393978624,16.92,-158.99,-37.77,...,...,...
...,Theia 1091,5276131172954268160,26.47,-163.32,-47.23,11.0,6.8,-7.1
...,Theia 1091,5271638705882067712,37.61,-166.06,-47.50,...,...,...
...,Theia 1091,5219491171474576768,54.69,-178.87,-49.31,...,...,...
...,Theia 1091,5243408504321550208,68.50,-215.57,-54.18,...,...,...
...,Theia 1091,5223769847959145600,63.60,-246.25,-62.72,10.5,-0.6,-12.5
...,Theia 1091,5223629935104516480,45.06,-172.28,-46.70,3.8,12.4,-9.5
...,Theia 1091,5223307885576773504,55.56,-215.62,-60.20,...,...,...
...,Theia 1091,5223307885576772992,56.61,-219.70,-61.34,...,...,...
...,Theia 1091,5223252257160526080,68.81,-261.29,-73.97,...,...,...
...,Theia 1091,5223236726559082880,66.39,-247.96,-69.64,...,...,...
...,Theia 1091,5223134987372661248,60.51,-230.47,-71.10,...,...,...
...,Theia 1091,5222781563104942080,44.14,-156.50,-43.12,...,...,...
...,Theia 1091,5214520004529699712,50.75,-170.97,-76.32,...,...,...
...,Theia 1091,5214925312003114624,69.64,-238.64,-100.66,...,...,...
...,Theia 1091,5222502252791792512,91.05,-303.25,-83.58,...,...,...
...,Theia 1091,5298463284913496192,25.70,-177.29,-30.32,5.5,-24.6,-15.6
...,Theia 1091,5219397025791843968,82.84,-260.09,-73.58,...,...,...
...,Theia 1091,5214237636199488128,77.76,-247.72,-111.12,23.3,-24.0,-17.8
...,Theia 1091,5259742093153161984,24.89,-127.34,-2.10,...,...,...
...,Theia 1091,5259166013477549824,34.56,-169.37,-7.78,...,...,...
...,Theia 1091,5258537440737952640,41.25,-168.98,-4.69,18.7,-52.6,-16.3
...,Theia 1091,5255854421891365376,46.86,-177.87,-17.62,-3.0,3.3,-13.6
...,Theia 1091,5253026276163703424,42.24,-149.84,-12.12,-1.9,0.9,-12.6
...,Theia 1091,5251087905860359808,33.40,-160.98,-19.63,0.4,9.5,-9.8
...,Theia 1091,5250517328037551744,32.59,-152.54,-23.96,...,...,...
...,Theia 1091,5250476749186786048,28.75,-137.21,-22.59,...,...,...
...,Theia 1091,5250432665641858048,32.30,-150.10,-25.38,-4.9,14.2,-5.7
...,Theia 1091,5250286224439616256,38.05,-165.61,-26.12,...,...,...
...,Theia 1091,5250258732339959424,33.66,-141.65,-20.85,4.1,-5.6,-10.4
...,Theia 1091,5249966537128442112,33.75,-134.48,-16.77,...,...,...
...,Theia 1091,5249949838293268224,43.82,-177.56,-23.37,...,...,...
...,Theia 1091,5249483580951462784,40.95,-166.22,-24.96,...,...,...
...,Theia 1091,5249250793719054464,35.19,-138.62,-24.66,14.4,-4.4,-4.2
...,Theia 1091,5249176645407461376,34.68,-131.71,-21.45,...,...,...
...,Theia 1091,5248651422443330560,34.53,-150.53,-27.44,...,...,...
...,Theia 1091,5248279650071025024,29.18,-124.68,-26.60,11.6,-18.1,-5.2
...,Theia 1091,5248041193486692864,30.87,-126.85,-27.92,...,...,...
...,Theia 1091,5247573007692515968,43.80,-168.87,-34.49,...,...,...
...,Theia 1091,5247427940878238336,38.59,-139.00,-26.47,...,...,...
...,Theia 1091,5246301559946693248,49.42,-162.21,-21.99,...,...,...
...,Theia 1091,5246196212984519680,56.96,-185.67,-26.39,...,...,...
...,Theia 1091,5245968236111767424,45.41,-158.61,-27.32,...,...,...
...,Theia 1091,5298952155274835968,32.23,-176.44,-24.98,...,...,...
...,Theia 1091,5244439605714816384,45.52,-159.62,-29.56,...,...,...
...,Theia 1091,5221606696270970496,42.31,-160.84,-52.19,10.2,0.7,-8.3
...,Theia 1091,5219630087901964032,44.91,-148.76,-38.64,...,...,...
...,Theia 1091,5269386214576018944,40.79,-163.66,-59.35,...,...,...
...,Theia 1091,5257860828773697152,41.27,-208.96,-11.36,...,...,...
...,Theia 1091,5251105016997064704,39.33,-186.97,-21.63,...,...,...
...,Theia 1091,5247373618130364928,47.95,-173.48,-34.50,...,...,...
...,Theia 1091,5247215387235860608,45.65,-177.05,-38.97,...,...,...
...,Theia 1091,5223608945604117376,37.83,-161.16,-44.92,...,...,...
...,Theia 1091,5307677982638883200,32.86,-188.46,-4.31,...,...,...

